Realtime-Capable Hybrid Spiking Neural Networks for Neural Decoding of Cortical Activity

Intra-cortical brain-machine interfaces (iBMIs) present a promising solution to restoring and decoding brain activity lost due to injury. However, patients with such neuroprosthetics suffer from permanent skull openings resulting from the devices' bulky wiring. This drives the development of wireless iBMIs, which demand low power consumption and small device footprint. Most recently, spiking neural networks (SNNs) have been researched as potential candidates for low-power neural decoding. In this work, we present the next step of utilizing SNNs for such tasks, building on the recently published results of the 2024 Grand Challenge on Neural Decoding Challenge for Motor Control of non-Human Primates. We optimize our model architecture to exceed the existing state of the art on the Primate Reaching dataset while maintaining similar resource demand through various compression techniques. We further focus on implementing a realtime-capable version of the model and discuss the implications of this architecture. With this, we advance one step towards latency-free decoding of cortical spike trains using neuromorphic technology, ultimately improving the lives of millions of paralyzed patients.

==> data/receptive_fields.csv <==
kernel_size,receptive_field_ms_2layer,receptive_field_ms_3layer
3,36,132
4,44,172
5,56,216
6,64,256
7,76,300
8,84,340
9,96,384
10,104,424
11,116,468
12,124,508
13,136,552
14,144,592
15,156,636
16,164,676
17,176,720
18,184,760
19,196,804
20,204,844
21,216,888
22,224,928
23,236,972
24,244,1012
25,256,1056
26,264,1096
27,276,1140
28,284,1180
29,296,1224
30,304,1264
31,316,1308
32,324,1348
33,336,1392
34,344,1432


==> data/spike_train.txt <==
0 1
0 7
0 9
0 23
0 77
0 91
0 94
1 13
1 25
1 38
1 48
1 51
1 57
1 74
1 84
2 1
2 5
2 11
2 77
2 87
3 0
3 7
3 31
3 43
3 44
3 47
3 55
3 56
3 58
3 59
3 86
4 9
4 17
4 41
4 53
4 54
4 68
4 78
4 87
4 92
5 5
5 7
5 15
5 22
5 44
5 59
5 67
5 79
5 83
5 91
5 94
6 1
6 30
6 56
6 73
6 75
7 0
7 3
7 5
7 7
7 9
7 10
7 20
7 25
7 38
7 67
7 68
7 78
8 51
8 93
9 1
9 9
9 17
10 2
10 3
10 6
10 10
10 15
10 23
10 28
10 49
10 58
10 65
10 67
10 68
10 77
10 81
10 83
10 85
10 90
10 91
11 1
11 4
11 7
11 72
11 74
11 79
11 87
11 94
11 95
12 0
12 5
12 17
12 77
13 7
13 8
13 15
13 23
13 43
13 64
13 78
13 93
14 1
14 17
14 52
14 75
15 7
15 11
15 57
15 68
15 71
15 79
15 85
15 88
16 15
16 75
17 1
17 4
17 9
17 23
17 25
17 73
17 74
17 83
17 87
17 95
18 5
18 20
18 29
18 32
18 36
18 40
18 43
18 44
18 46
18 48
18 75
19 7
19 15
19 39
19 52
20 1
20 11
20 13
20 28
20 43
20 45
20 46
20 49
20 67
20 68
20 77
20 83
20 91
20 92
21 7
21 30
21 55
22 1
22 15
22 17
22 32
22 44
22 66
22 67
22 83
22 93
23 20
23 48
23 59
23 61
23 68
23 75
23 79
23 81
23 85
23 91
24 5
24 7
24 17
24 44
24 46
24 72
24 89
25 1
25 4
25 9
25 11
25 16
25 43
25 52
25 53
25 56
25 83
26 7
26 32
26 37
26 71
26 77
26 87
27 1
27 2
27 3
27 6
27 9
27 10
27 16
27 33
27 45
27 54
27 62
27 65
27 79
27 81
27 85
27 90
27 93
27 94
28 5
28 15
28 22
28 50
28 51
28 83
29 1
29 7
29 43
29 53
29 56
29 67
29 75
29 91
30 0
30 13
30 20
30 23
30 41
30 47
30 79
30 83
31 1
31 53
32 5
32 7
32 11
32 24
32 39
32 43
32 44
32 45
32 46
32 74
32 87
32 93
33 17
33 28
33 36
33 38
33 77
33 79
34 1
34 5
34 9
34 15
34 43
34 44
34 58
34 67
34 91
35 7
35 13
35 39
35 83
35 92
36 44
36 47
36 50
36 86
36 94
37 1
37 5
37 9
37 16
37 20
37 32
37 37
37 56
37 64
37 91
38 7
38 11
38 13
38 17
38 19
38 21
38 87
39 1
39 9
39 23
39 58
39 66
39 68
39 75
39 77
40 25
40 33
40 37
40 38
40 41
40 43
40 54
41 1
41 5
41 7
41 46
41 49
41 53
41 67
42 0
42 11
42 17
42 19
42 45
42 68
42 75
43 1
43 5
43 9
43 43
43 46
43 71
43 79
43 83
43 87
44 2
44 7
44 8
44 15
44 30
44 60
44 74
44 77
44 89
44 93
44 94
45 5
45 16
45 25
45 43
45 50
45 53
45 56
45 59
45 63
45 83
45 91
46 11
46 17
46 77
46 78
46 79
46 87
47 1
47 5
47 7
47 13
47 44
47 46
47 53
47 89
47 93
47 95
48 1
48 11
48 20
48 22
48 49
48 50
48 64
48 68
48 86
49 7
49 8
49 23
49 46
49 48
49 60
49 77
49 82
49 84
50 9
50 11
50 15
50 17
50 19
50 43
50 53
50 56
50 75
50 83
50 87
50 91
50 95
51 0
51 1
51 2
51 5
51 13
51 23
51 45
51 55
51 85
51 93
52 7
52 17
52 39
52 47
52 49
52 63
52 67
52 77
52 79
52 94
53 1
53 9
53 11
53 44
53 46
53 50
53 51
53 56
53 57
53 78
53 92
54 2
54 3
54 7
54 23
54 37
54 43
54 53
54 65
54 75
54 79
54 81
54 83
54 85
55 1
55 6
55 9
55 11
55 13
55 15
55 41
55 50
55 62
55 68
55 74
55 87
55 89
55 93
55 95
56 19
56 28
56 37
56 52
56 56
56 67
56 79
56 94
57 22
57 23
57 31
57 39
57 41
57 43
57 48
57 77
57 80
57 84
57 89
57 93
58 1
58 7
58 15
58 86
58 94
59 5
59 13
59 17
59 23
59 30
59 48
59 49
59 50
59 52
59 53
59 72
59 77
59 93
60 9
60 16
60 56
60 57
60 83
61 13
61 14
61 53
61 75
61 77
61 79
61 86
61 87
61 89
62 1
62 7
62 15
62 17
62 19
62 59
63 5
63 36
63 37
63 44
63 46
63 50
63 78
63 80
64 1
64 4
64 7
64 11
64 23
64 39
64 43
64 89
65 0
65 2
65 3
65 6
65 9
65 10
65 16
65 41
65 42
65 65
65 68
65 73
65 77
65 83
65 85
65 87
66 1
66 5
66 44
66 45
66 46
66 60
66 78
66 94
67 9
67 11
67 15
67 16
67 33
67 43
67 53
67 54
67 79
67 93
68 7
68 30
68 37
68 44
68 47
68 60
69 1
69 17
69 66
69 93
69 94
70 5
70 7
70 11
70 13
70 19
70 43
70 46
70 48
70 67
70 68
70 77
70 91
71 0
71 15
71 52
72 1
72 5
72 7
72 9
72 44
72 46
72 53
72 81
72 82
72 85
72 91
73 11
73 17
73 29
73 43
73 45
73 48
73 63
73 86
73 89
74 1
74 5
74 16
74 20
74 41
74 51
74 53
74 60
74 87
75 27
75 61
75 63
75 67
75 68
75 75
75 94
76 5
76 7
76 11
76 15
76 17
76 25
76 31
76 43
76 44
76 46
76 47
76 56
76 59
76 64
76 78
76 82
76 93
77 1
77 2
77 29
77 41
77 53
77 74
77 87
77 94
77 95
78 5
78 15
78 19
78 38
78 43
78 79
79 1
79 7
79 9
79 11
79 17
79 21
79 39
79 45
79 50
79 55
79 91
79 93
80 20
80 32
80 37
80 41
80 44
80 46
80 95
81 11
81 58
82 1
82 17
82 45
82 46
82 77
82 94
83 7
83 16
83 21
83 55
83 56
83 68
83 79
83 83
84 11
84 20
84 77
85 1
85 58
85 67
86 7
86 15
86 23
86 35
86 43
86 53
87 1
87 9
87 11
87 16
87 28
87 46
87 47
87 48
87 71
87 79
87 86
87 93
88 5
88 41
88 75
88 77
88 94
89 1
89 7
89 15
89 26
89 33
89 45
89 56
89 59
89 83
89 93
90 43
90 50
90 60
90 79
90 85
90 87
91 7
91 8
91 9
91 17
91 20
91 41
91 44
91 46
91 64
91 67
91 75
91 77
91 82
91 91
91 94
92 1
92 11
92 49
92 51
93 5
93 44
93 50
93 53
93 63
94 7
94 9
94 11
94 16
94 25
94 51
94 79
95 1
95 5
95 17
95 21
95 41
95 43
95 44
95 46
95 48
95 53
95 77
95 82
95 89
96 2
96 7
96 19
96 60
96 63
96 68
97 1
97 23
97 41
97 51
97 75
98 7
98 11
98 25
98 59
98 77
98 83
98 94
99 9
99 16
99 39
99 43
99 50
99 64
99 67
99 93
99 95
100 1
100 19
100 33
100 45
100 48
100 83
101 1
101 5
101 7
101 9
101 20
101 36
101 43
101 44
101 53
101 58
101 64
101 71
101 75
101 78
101 91
101 92
102 13
102 47
102 86
102 94
103 1
103 17
103 41
103 66
104 7
104 20
104 34
104 43
104 53
104 83
104 93
105 8
105 13
105 45
105 58
105 72
105 87
105 91
105 94
106 1
106 4
106 11
106 17
106 23
106 67
106 74
106 93
107 7
107 15
107 41
107 44
107 46
107 51
107 55
107 68
107 79
107 81
108 0
108 1
108 13
108 36
108 37
108 56
108 66
108 73
108 77
108 82
109 11
109 41
109 44
109 46
109 94
110 7
110 8
110 15
110 25
110 30
110 47
110 53
110 67
110 75
110 79
110 85
110 86
111 0
111 1
111 39
111 58
111 59
111 87
111 93
111 94
112 7
112 13
112 16
112 20
112 23
112 43
112 86
113 5
113 31
113 33
113 43
113 44
113 46
113 49
113 51
113 68
113 83
113 91
114 2
114 3
114 6
114 7
114 9
114 10
114 11
114 28
114 41
114 56
114 58
114 65
114 71
114 81
114 85
114 86
114 93
115 1
115 8
115 47
115 48
115 53
115 94
116 5
116 32
116 34
116 36
116 38
116 39
116 40
116 44
116 46
116 66
117 1
117 15
117 67
117 77
117 79
117 83
117 86
118 5
118 7
118 8
118 23
118 25
118 43
118 47
118 51
118 60
118 94
119 1
119 13
119 19
119 63
119 75
119 78
120 5
120 11
120 15
120 17
120 44
120 83
121 0
121 7
121 8
121 12
121 13
121 43
121 47
121 49
121 67
121 68
122 1
122 5
122 9
122 17
122 46
122 52
122 71
123 15
123 20
123 23
123 54
123 58
123 67
123 83
123 94
124 2
124 3
124 6
124 44
124 45
124 47
124 77
124 91
124 93
125 1
125 7
125 26
125 37
125 53
125 59
125 66
126 13
126 35
126 47
126 67
126 68
126 74
126 83
126 94
127 1
127 7
127 33
127 39
127 43
127 48
127 56
127 71
127 93
128 0
128 5
128 11
128 60
128 63
128 67
128 77
128 78
128 83
129 3
129 6
129 10
129 15
129 37
129 65
129 75
129 79
129 81
129 85
130 1
130 5
130 7
130 11
130 17
130 20
130 41
130 44
130 53
130 54
130 55
130 58
131 9
131 13
131 74
131 93
131 95
132 15
132 71
132 94
133 1
133 7
133 20
133 56
133 58
133 75
134 0
134 13
134 22
134 44
134 51
134 53
134 68
134 74
134 77
134 91
134 93
135 1
135 7
135 11
135 16
135 20
135 23
135 43
135 64
135 75
135 94
136 9
136 30
136 41
136 77
137 1
137 11
137 44
137 46
137 51
137 58
137 75
138 7
138 40
138 53
138 83
138 93
139 1
139 11
139 20
139 21
139 45
139 71
139 79
139 81
139 87
140 13
140 19
140 34
140 41
140 83
140 94
141 1
141 8
141 37
141 43
141 44
141 87
141 91
142 16
142 31
142 77
143 7
143 9
143 15
143 30
143 44
143 46
143 78
143 91
144 1
144 11
144 39
144 41
144 43
144 56
144 67
144 71
145 4
145 5
145 13
145 58
145 63
145 75
146 1
146 7
146 21
146 23
146 31
146 39
146 49
146 57
146 61
146 64
146 67
146 68
146 91
147 5
147 11
147 15
147 17
147 44
147 46
147 55
147 63
147 66
147 71
147 74
147 94
148 1
148 7
148 9
148 13
148 22
148 50
148 75
148 78
148 83
149 21
149 36
149 45
149 48
149 49
149 58
149 68
149 89
150 7
150 11
150 16
150 33
150 43
150 55
150 67
150 77
150 78
151 44
152 1
152 39
152 40
152 41
152 47
152 64
152 74
152 76
152 77
153 11
153 17
153 20
153 43
153 53
154 13
154 26
154 45
154 48
154 50
154 74
154 78
154 93
154 94
155 1
155 5
155 6
155 7
155 21
155 32
155 43
155 44
155 46
155 67
155 68
155 72
155 79
156 2
156 3
156 10
156 11
156 17
156 19
156 33
156 37
156 39
156 52
156 59
156 65
156 81
156 85
156 90
157 1
157 7
157 16
157 21
157 46
157 48
157 67
157 77
157 86
157 87
158 51
158 63
158 66
158 72
158 94
159 1
159 40
159 43
159 44
159 46
159 48
159 58
159 75
160 7
160 15
160 53
160 56
160 77
160 82
160 83
160 93
160 94
161 1
161 9
161 13
161 26
161 45
161 63
161 65
161 66
161 74
162 2
162 7
162 11
162 27
162 47
162 79
163 3
163 5
163 43
163 44
163 46
163 53
163 81
163 85
163 90
164 1
164 20
164 23
164 50
164 51
164 58
164 60
164 67
164 75
164 83
164 93
165 7
165 9
165 11
165 15
165 19
165 30
165 71
165 79
166 5
166 25
166 41
166 46
166 47
166 68
166 77
166 87
167 1
167 43
167 48
167 79
167 82
167 83
167 85
168 7
168 8
168 12
168 13
168 33
168 45
168 86
168 87
169 1
169 9
169 11
169 71
170 3
170 4
170 5
170 6
170 7
170 10
170 20
170 33
170 42
170 55
170 58
170 77
170 79
170 81
170 83
170 85
170 94
171 1
171 11
171 13
171 14
171 15
171 43
171 65
171 68
171 87
171 93
171 95
172 7
172 50
172 83
172 91
173 1
173 9
173 19
173 25
173 72
173 94
174 15
175 1
175 7
175 13
175 20
175 23
175 37
175 50
175 77
175 79
175 83
175 87
176 5
176 9
176 11
176 17
176 33
176 44
176 54
176 58
176 67
176 68
176 75
177 21
177 29
177 48
177 50
177 56
177 79
178 1
178 5
178 7
178 39
178 41
178 58
178 75
178 89
178 91
178 94
179 20
179 51
179 67
179 68
179 77
179 78
179 87
180 11
180 23
180 33
180 36
180 44
180 46
180 58
180 59
180 79
181 1
181 7
181 9
181 15
181 21
181 24
181 47
181 53
181 60
181 64
181 95
182 5
182 17
182 19
182 29
182 43
182 45
182 48
182 50
182 52
182 58
182 67
182 83
182 93
183 7
183 11
183 23
183 39
183 75
183 77
183 78
183 79
183 87
183 91
184 1
184 5
184 13
184 21
184 28
184 30
184 36
184 44
184 46
184 48
184 53
184 68
185 7
185 17
185 43
185 54
185 55
185 62
185 77
185 78
186 0
186 1
186 8
186 23
186 58
187 15
187 44
187 48
187 60
187 68
187 83
187 87
188 1
188 5
188 7
188 9
188 13
188 45
188 50
188 53
188 79
189 25
189 56
189 71
189 75
189 83
190 7
190 43
190 55
190 74
190 77
190 93
191 0
191 1
191 5
191 11
191 21
191 22
191 44
191 46
191 48
191 53
191 75
191 87
192 5
192 20
192 38
192 46
192 58
192 68
192 78
192 94
193 1
193 7
193 9
193 15
193 71
193 86
194 7
194 43
194 50
194 59
194 67
194 75
194 83
194 91
195 1
195 9
195 16
195 19
195 22
195 47
196 21
196 28
196 94
197 1
197 5
197 9
197 11
197 13
197 17
197 33
197 43
197 51
197 77
198 7
198 48
198 58
198 63
198 87
199 5
199 20
199 44
199 46
199 70
199 75
201 0
201 1
201 13
201 44
201 46
201 68
201 83
201 94
202 7
202 47
202 53
202 87
203 5
203 11
203 55
203 63
203 67
203 70
203 71
203 77
203 91
204 1
204 13
205 5
205 15
205 44
205 75
206 1
206 9
206 26
206 39
206 43
206 45
206 58
206 67
206 87
207 5
207 7
207 11
207 33
207 44
207 54
207 68
207 71
207 79
208 21
208 37
208 41
208 77
208 94
209 1
209 5
209 7
209 13
209 44
209 46
209 60
209 67
209 87
209 91
210 93
211 7
211 13
211 15
211 51
211 58
211 61
211 68
212 1
212 5
212 11
212 32
212 36
212 38
212 40
212 42
212 43
212 44
212 46
213 1
213 9
213 20
213 34
213 46
213 61
213 87
214 28
214 58
214 63
214 79
215 7
215 51
215 71
215 88
215 93
216 1
216 5
216 11
216 21
216 43
216 44
216 50
216 59
216 77
216 87
216 91
217 26
217 41
217 67
217 71
218 1
218 13
218 24
218 28
218 35
218 43
218 45
218 47
218 59
218 68
218 87
218 93
218 94
219 7
219 8
219 11
219 15
219 26
219 33
219 37
219 71
219 91
220 5
220 9
220 43
220 44
220 45
220 46
220 48
220 54
220 56
220 58
220 74
220 75
220 77
220 79
221 1
221 4
221 7
221 11
221 17
221 55
221 62
222 5
222 23
222 44
222 46
222 67
222 83
223 1
223 15
223 87
224 7
224 8
224 68
224 79
225 9
225 55
225 75
225 77
226 1
226 5
226 7
226 11
226 32
226 44
226 46
226 59
226 74
226 94
227 17
227 25
227 43
227 47
227 75
227 83
228 1
228 5
228 44
228 60
228 79
228 87
229 7
229 58
229 63
229 67
229 77
230 5
230 9
230 37
230 44
230 55
230 93
231 0
231 1
231 7
231 23
231 45
231 58
231 59
231 83
231 94
232 5
232 21
232 32
232 33
232 46
232 56
232 75
232 77
232 87
232 91
233 1
233 7
233 9
233 20
233 28
233 30
233 50
233 51
233 79
233 83
234 44
234 67
234 71
235 7
235 13
235 15
235 20
235 43
235 45
235 53
235 77
236 21
236 42
236 60
236 83
236 93
237 1
237 5
237 9
237 43
237 44
237 48
237 51
237 77
237 94
238 4
238 7
238 17
238 37
238 44
238 53
238 67
238 74
238 76
238 82
239 59
239 63
239 68
239 77
239 79
239 83
239 85
239 94
240 1
240 7
240 9
240 13
240 15
240 58
240 64
240 75
240 87
241 4
241 33
241 40
241 43
241 48
241 50
241 66
241 93
242 16
242 25
242 71
242 77
242 78
242 79
242 89
242 91
243 1
243 5
243 9
243 13
243 30
243 32
243 36
243 38
243 44
243 46
243 61
243 67
243 94
244 7
244 11
244 15
244 20
244 24
244 45
244 47
244 48
244 72
244 76
244 93
245 9
245 44
245 46
245 52
245 54
245 59
245 71
245 78
245 79
245 83
245 92
246 23
246 25
246 31
246 39
246 51
246 53
246 67
246 93
247 3
247 6
247 7
247 37
247 52
247 54
247 63
247 65
247 74
247 79
247 81
247 85
247 95
248 1
248 11
248 15
248 20
248 33
248 43
248 55
248 58
248 59
248 77
248 83
248 87
249 5
249 46
249 51
249 56
249 94
250 1
250 4
250 7
250 74
250 79
250 83
250 92
251 9
251 17
251 25
251 48
251 87
252 1
252 2
252 11
252 47
252 53
252 71
252 89
253 7
253 16
253 17
253 41
253 44
253 60
253 63
253 64
253 93
253 94
253 95
254 5
254 33
254 37
254 43
254 52
254 73
254 77
254 83
255 1
255 7
255 8
255 44
255 46
255 58
255 67
255 88
256 15
256 30
256 61
256 68
256 78
256 80
256 86
256 94
257 1
257 7
257 9
257 13
257 46
257 47
257 48
257 50
257 51
257 56
257 77
258 11
258 16
258 43
258 79
259 1
259 5
259 15
259 44
259 45
259 68
259 77
259 86
259 87
259 91
259 94
260 7
260 17
260 58
260 59
260 72
260 83
260 93
261 13
261 23
261 67
261 87
262 1
262 5
262 9
262 21
262 39
262 43
262 45
262 54
263 4
263 5
263 7
263 11
263 12
263 15
263 22
263 37
263 44
263 55
263 68
263 75
263 77
263 83
263 93
264 1
264 47
264 48
264 86
265 11
265 17
265 19
265 23
265 25
265 51
265 53
265 54
265 58
265 76
265 78
265 87
265 94
266 5
266 7
266 8
266 9
266 41
266 44
266 46
266 47
266 66
266 72
266 77
266 80
266 84
266 93
267 1
267 15
267 50
267 53
267 67
267 75
268 7
268 28
268 71
268 74
268 78
268 94
269 1
269 17
269 43
269 47
269 77
269 83
270 3
270 9
270 10
270 16
270 23
270 65
270 68
270 79
270 81
270 85
270 91
270 93
271 7
271 48
271 67
271 75
271 82
272 1
272 5
272 11
272 20
272 42
272 43
272 54
272 56
272 58
272 71
272 79
272 83
272 86
272 94
273 2
273 3
273 6
273 7
273 10
273 14
273 17
273 41
273 50
273 65
273 74
273 80
273 81
273 82
273 84
273 85
273 90
274 1
274 9
274 13
274 23
274 25
274 34
274 36
274 37
274 38
274 40
274 44
274 46
274 52
274 53
274 94
274 95
275 7
275 15
275 20
275 28
275 30
275 41
275 45
275 55
275 56
275 79
275 93
276 1
276 2
276 4
276 8
276 13
276 33
276 66
276 71
276 74
276 75
276 83
276 85
276 86
276 87
276 89
277 9
277 48
277 49
277 53
277 54
277 58
277 60
277 62
277 63
277 64
277 67
277 68
277 77
277 79
277 93
277 94
278 5
278 7
278 19
278 33
278 37
278 41
278 43
278 44
278 46
278 83
279 1
279 17
279 20
279 22
279 23
279 68
279 78
279 79
279 84
279 89
280 5
280 7
280 9
280 11
280 51
280 58
280 83
280 87
280 93
280 94
281 1
281 20
281 21
281 48
281 50
281 59
281 86
282 0
282 3
282 7
282 11
282 15
282 23
282 54
282 65
282 75
282 76
282 79
282 81
282 84
282 85
282 93
283 5
283 37
283 42
283 53
283 74
283 77
283 89
284 1
284 7
284 9
284 18
284 21
284 56
284 57
284 58
284 62
284 68
284 94
285 39
285 60
285 63
285 75
285 77
285 93
285 95
286 1
286 9
286 15
286 19
286 23
286 41
286 47
286 50
286 67
286 74
287 2
287 3
287 6
287 10
287 11
287 17
287 48
287 55
287 56
287 59
287 64
287 65
287 81
287 85
287 89
287 90
288 7
288 21
288 25
288 41
288 44
288 51
288 67
288 77
288 78
288 80
288 83
288 84
288 93
288 94
289 1
289 4
289 13
289 52
289 54
289 91
290 7
290 19
290 20
290 38
290 41
290 42
290 53
290 56
290 59
290 79
291 0
291 1
291 5
291 11
291 21
291 25
291 44
291 50
291 54
291 55
291 68
291 87
291 92
292 5
292 15
292 20
292 43
292 47
292 51
292 67
292 83
293 1
293 7
293 9
293 11
293 17
293 22
293 37
293 46
293 72
293 77
293 89
293 93
293 94
293 95
294 0
294 7
294 15
294 39
294 41
295 1
295 5
295 21
295 59
295 67
295 68
295 83
295 94
296 2
296 17
296 33
296 37
296 43
296 54
296 58
296 79
296 89
297 1
297 5
297 7
297 12
297 44
297 46
297 51
297 67
297 74
297 75
297 78
297 87
297 93
297 95
298 9
298 11
298 15
298 16
298 17
298 48
298 77
298 83
298 86
298 94
299 1
299 5
299 7
299 22
299 43
299 45
299 46
299 50
299 71
299 72
299 79
299 89
300 2
300 3
300 6
300 10
300 13
300 15
300 17
300 19
300 23
300 28
300 30
300 52
300 59
300 65
300 74
300 81
300 85
300 87
300 90
300 93
300 94
301 1
301 7
301 9
301 11
301 20
301 21
301 37
301 39
301 43
301 53
301 64
301 72
301 78
301 83
301 91
302 16
302 50
302 68
302 72
302 87
302 95
303 17
303 54
303 71
303 75
303 80
303 89
303 91
303 93
303 94
304 1
304 4
304 7
304 9
304 43
304 51
304 52
304 56
304 67
304 78
304 83
305 10
305 15
305 34
305 36
305 38
305 47
305 48
305 58
305 64
305 68
305 86
305 94
305 95
306 1
306 7
306 11
306 17
306 23
306 37
306 50
306 60
306 75
306 77
306 87
306 93
307 9
307 13
307 19
307 25
307 28
307 30
307 40
307 44
307 52
307 62
307 73
308 1
308 7
308 15
308 21
308 45
308 48
308 49
308 57
308 67
308 68
308 86
308 93
308 94
309 2
309 3
309 5
309 6
309 9
309 10
309 11
309 23
309 44
309 51
309 52
309 56
309 60
309 65
309 71
309 81
309 85
309 90
309 91
310 7
310 53
310 83
310 87
310 93
311 1
311 15
311 72
312 7
312 11
312 13
312 23
312 43
312 44
312 46
312 53
312 54
312 68
312 71
312 74
312 89
312 94
312 95
313 1
313 17
313 28
313 38
313 41
313 44
313 46
313 50
313 58
313 64
313 83
313 91
314 16
314 20
314 21
314 25
314 37
314 55
314 75
314 77
314 79
315 0
315 1
315 7
315 11
315 43
315 52
315 58
315 60
315 64
315 74
315 86
316 5
316 9
316 17
316 30
316 56
316 91
316 94
317 1
317 5
317 7
317 8
317 14
317 15
317 20
317 28
317 41
317 43
317 50
317 51
317 59
317 60
317 71
317 78
317 83
317 87
317 93
317 95
318 3
318 6
318 9
318 11
318 23
318 37
318 46
318 54
318 58
318 68
319 1
319 33
319 41
319 52
319 75
319 77
319 87
320 7
320 9
320 15
320 17
320 22
320 25
320 48
320 53
320 64
320 73
320 91
321 1
321 11
321 20
321 43
321 51
321 89
321 93
321 94
322 39
322 44
322 54
322 56
322 68
322 72
322 83
322 87
323 1
323 7
323 9
323 13
323 17
323 37
323 47
323 48
323 53
323 73
323 77
323 86
323 91
323 93
323 94
324 2
324 3
324 6
324 10
324 15
324 45
324 51
324 52
324 65
324 66
324 75
324 76
324 81
324 85
324 90
325 1
325 41
325 43
325 82
325 84
326 5
326 7
326 13
326 16
326 21
326 38
326 39
326 44
326 68
326 83
326 93
327 9
327 25
327 50
327 51
327 55
328 1
328 4
328 7
328 14
328 46
328 58
328 74
328 78
329 2
329 17
329 30
329 57
329 77
329 94
329 95
330 1
330 5
330 7
330 20
330 36
330 44
330 46
330 55
330 68
330 71
330 75
330 78
330 93
331 9
331 23
331 83
331 91
331 94
332 0
332 1
332 5
332 30
332 43
332 44
332 50
332 56
332 57
332 64
332 77
333 17
333 20
333 22
333 48
333 53
333 55
333 62
333 87
334 7
334 13
334 21
334 36
334 37
334 38
334 40
334 43
334 44
334 56
334 57
334 75
334 93
334 94
335 20
335 25
335 28
335 42
335 47
335 49
335 64
335 72
335 77
335 79
335 83
336 7
336 13
336 17
336 23
336 58
336 62
336 63
336 67
336 68
336 74
336 87
336 94
337 1
337 4
337 11
337 47
337 65
337 71
337 79
337 86
337 88
338 7
338 15
338 20
338 21
338 26
338 55
338 56
338 59
338 74
338 76
338 83
338 93
339 1
339 4
340 5
340 9
340 11
340 26
340 30
340 43
340 49
340 55
340 67
340 77
340 83
340 86
340 87
340 94
341 7
341 17
341 20
341 40
341 44
341 46
341 74
341 75
341 93
342 1
342 4
342 15
342 26
342 39
342 41
342 43
342 44
342 72
342 89
342 91
342 92
342 94
343 7
343 59
343 77
343 78
343 83
343 87
344 1
344 11
344 19
344 30
344 39
344 43
344 58
344 89
344 94
345 5
345 15
345 17
345 45
345 75
345 91
346 1
346 8
346 9
346 39
346 43
346 45
346 58
346 74
346 77
347 5
347 7
347 17
347 20
347 30
347 48
347 86
348 1
348 12
348 13
348 16
348 23
348 51
348 56
348 59
348 71
348 83
348 87
349 17
349 25
349 27
350 1
350 7
350 11
350 15
350 19
350 26
350 39
350 47
350 71
350 79
350 89
350 91
350 93
350 94
351 5
351 13
351 20
351 54
351 64
351 67
351 68
351 95
352 4
352 9
352 19
352 23
352 30
352 43
353 1
353 5
353 7
353 26
353 46
353 60
353 75
353 77
353 83
354 54
354 58
354 67
354 68
355 1
355 3
355 6
355 15
355 17
355 39
355 59
355 75
355 79
355 81
355 83
355 85
355 87
356 1
356 7
356 11
356 43
356 45
356 71
357 5
357 7
357 8
357 16
357 22
357 30
357 87
357 94
358 4
358 9
358 11
358 28
358 42
358 63
358 67
358 68
359 1
359 13
359 15
359 19
359 20
359 25
359 26
359 43
359 47
359 50
359 93
359 94
359 95


==> data/traj_label_3d.txt <==
x y z
-3.444671600000000049e-03 2.403259000000000092e-04 0.000000000000000000e+00
-3.372192400000000121e-03 1.258850000000000051e-04 1.000000000000000000e+00
-3.318786599999999989e-03 1.525880000000000034e-05 2.000000000000000000e+00
-3.273010299999999911e-03 -9.155270000000000183e-05 3.000000000000000000e+00
-3.227233899999999798e-03 -2.059937000000000129e-04 4.000000000000000000e+00
-3.166198700000000081e-03 -3.166199000000000075e-04 5.000000000000000000e+00
-3.082275399999999908e-03 -4.158020000000000010e-04 6.000000000000000000e+00
-2.983093300000000132e-03 -5.073547000000000300e-04 7.000000000000000000e+00
-2.868652299999999850e-03 -5.874634000000000106e-04 8.000000000000000000e+00
-2.746582000000000016e-03 -6.523132000000000279e-04 9.000000000000000000e+00
-2.624511700000000183e-03 -6.904602000000000135e-04 1.000000000000000000e+01
-2.510070799999999935e-03 -7.057190000000000511e-04 1.100000000000000000e+01
-2.407073999999999932e-03 -7.095336999999999521e-04 1.200000000000000000e+01
-2.323150600000000159e-03 -7.133483999999999615e-04 1.300000000000000000e+01
-2.265930199999999835e-03 -7.133483999999999615e-04 1.400000000000000000e+01
-2.223968499999999949e-03 -7.057190000000000511e-04 1.500000000000000000e+01
-2.189636200000000081e-03 -7.057190000000000511e-04 1.600000000000000000e+01
-2.147674599999999795e-03 -7.095336999999999521e-04 1.700000000000000000e+01
-2.063751200000000022e-03 -7.019043000000000417e-04 1.800000000000000000e+01
-1.926422099999999934e-03 -6.980896000000000323e-04 1.900000000000000000e+01
-1.731872599999999957e-03 -7.057190000000000511e-04 2.000000000000000000e+01
-1.464843800000000017e-03 -7.324219000000000085e-04 2.100000000000000000e+01
-1.117706300000000097e-03 -7.934570000000000164e-04 2.200000000000000000e+01
-6.752013999999999759e-04 -9.002685999999999545e-04 2.300000000000000000e+01
-1.144409000000000040e-04 -1.071929899999999984e-03 2.400000000000000000e+01
5.874634000000000106e-04 -1.335143999999999914e-03 2.500000000000000000e+01
1.468658399999999992e-03 -1.705169700000000108e-03 2.600000000000000000e+01
2.567291299999999860e-03 -2.193450899999999874e-03 2.700000000000000000e+01
3.902435300000000207e-03 -2.826690699999999997e-03 2.800000000000000000e+01
5.493164099999999633e-03 -3.612518299999999995e-03 2.900000000000000000e+01
7.373809799999999672e-03 -4.558563199999999919e-03 3.000000000000000000e+01
9.578704800000000658e-03 -5.695343000000000280e-03 3.100000000000000000e+01
1.216506959999999991e-02 -7.061004600000000270e-03 3.200000000000000000e+01
1.520156859999999971e-02 -8.697509799999999375e-03 3.300000000000000000e+01
1.874160769999999934e-02 -1.064682009999999915e-02 3.400000000000000000e+01
2.283859250000000105e-02 -1.293182369999999921e-02 3.500000000000000000e+01
2.752304079999999889e-02 -1.557540890000000053e-02 3.600000000000000000e+01
3.281021120000000152e-02 -1.858901979999999857e-02 3.700000000000000000e+01
3.868865970000000265e-02 -2.196502690000000022e-02 3.800000000000000000e+01
4.509353640000000191e-02 -2.566528319999999974e-02 3.900000000000000000e+01
5.183792110000000342e-02 -2.958297730000000042e-02 4.000000000000000000e+01
5.858993529999999977e-02 -3.352355960000000246e-02 4.100000000000000000e+01
6.492996219999999652e-02 -3.724670409999999987e-02 4.200000000000000000e+01
7.048797610000000213e-02 -4.053878779999999654e-02 4.300000000000000000e+01
7.510375980000000284e-02 -4.329681400000000291e-02 4.400000000000000000e+01
7.879257200000000516e-02 -4.554367069999999684e-02 4.500000000000000000e+01
8.166885379999999639e-02 -4.737472529999999654e-02 4.600000000000000000e+01
8.391571039999999593e-02 -4.892730709999999761e-02 4.700000000000000000e+01
8.576583860000000503e-02 -5.037689210000000084e-02 4.800000000000000000e+01
8.749771119999999458e-02 -5.193328860000000213e-02 4.900000000000000000e+01
8.941268920000000620e-02 -5.382156369999999829e-02 5.000000000000000000e+01
9.179687500000000000e-02 -5.623626710000000084e-02 5.100000000000000000e+01
9.475326539999999464e-02 -5.926513669999999845e-02 5.200000000000000000e+01
9.809494019999999426e-02 -6.282043460000000246e-02 5.300000000000000000e+01
1.013450622999999967e-01 -6.661987299999999612e-02 5.400000000000000000e+01
1.039581299000000014e-01 -7.034301760000000181e-02 5.500000000000000000e+01
1.056938171000000037e-01 -7.382965090000000175e-02 5.600000000000000000e+01
1.066932678000000051e-01 -7.715225219999999329e-02 5.700000000000000000e+01
1.072921753000000006e-01 -8.051300050000000097e-02 5.800000000000000000e+01
1.078605651999999943e-01 -8.414077759999999406e-02 5.900000000000000000e+01
1.087341309000000034e-01 -8.825683589999999690e-02 6.000000000000000000e+01
1.101913451999999988e-01 -9.305191040000000691e-02 6.100000000000000000e+01
1.124992370999999963e-01 -9.872055050000000387e-02 6.200000000000000000e+01
1.158409118999999959e-01 -1.054191589000000040e-01 6.300000000000000000e+01
1.201934813999999963e-01 -1.131324768000000064e-01 6.400000000000000000e+01
1.251945496000000102e-01 -1.215400695999999947e-01 6.500000000000000000e+01
1.301002501999999894e-01 -1.299819946000000115e-01 6.600000000000000000e+01
1.340560913000000132e-01 -1.376838683999999924e-01 6.700000000000000000e+01
1.365203856999999965e-01 -1.441993712999999899e-01 6.800000000000000000e+01
1.374053954999999994e-01 -1.495513915999999999e-01 6.900000000000000000e+01
1.368865967000000017e-01 -1.540260314999999935e-01 7.000000000000000000e+01
1.352233887000000023e-01 -1.580009460000000032e-01 7.100000000000000000e+01
1.327095031999999952e-01 -1.618995666999999972e-01 7.200000000000000000e+01
1.296882628999999898e-01 -1.661949158000000093e-01 7.300000000000000000e+01
1.265563965000000013e-01 -1.714019774999999968e-01 7.400000000000000000e+01
1.237106322999999980e-01 -1.780395508000000016e-01 7.500000000000000000e+01
1.214752196999999978e-01 -1.864852905000000116e-01 7.600000000000000000e+01
1.199417113999999979e-01 -1.967468262000000023e-01 7.700000000000000000e+01
1.188011169000000034e-01 -2.082290649000000105e-01 7.800000000000000000e+01
1.173934937000000039e-01 -2.196998595999999915e-01 7.900000000000000000e+01
1.149978638000000025e-01 -2.298164367999999957e-01 8.000000000000000000e+01
1.112670897999999964e-01 -2.378578185999999928e-01 8.100000000000000000e+01
1.063575744999999961e-01 -2.439231873000000106e-01 8.200000000000000000e+01
1.006698607999999967e-01 -2.485580444000000111e-01 8.300000000000000000e+01
9.459686280000000058e-02 -2.523880004999999871e-01 8.400000000000000000e+01
8.848953249999999549e-02 -2.560920715000000181e-01 8.500000000000000000e+01
8.266448969999999619e-02 -2.604007721000000108e-01 8.600000000000000000e+01
7.740020749999999838e-02 -2.660484314000000072e-01 8.700000000000000000e+01
7.289123540000000401e-02 -2.736568450999999902e-01 8.800000000000000000e+01
6.919097899999999968e-02 -2.834510802999999912e-01 8.900000000000000000e+01
6.615066529999999445e-02 -2.948875427000000049e-01 9.000000000000000000e+01
6.338119509999999568e-02 -3.065338134999999742e-01 9.100000000000000000e+01
6.039810179999999945e-02 -3.165531158000000067e-01 9.200000000000000000e+01
5.685424800000000306e-02 -3.236598969000000214e-01 9.300000000000000000e+01
5.264282230000000284e-02 -3.277034759999999936e-01 9.400000000000000000e+01
4.782485959999999842e-02 -3.293590545999999786e-01 9.500000000000000000e+01
4.251098629999999767e-02 -3.295383452999999796e-01 9.600000000000000000e+01
3.677749629999999686e-02 -3.291606903000000028e-01 9.700000000000000000e+01
3.071594240000000142e-02 -3.292198181000000057e-01 9.800000000000000000e+01
2.441787720000000023e-02 -3.307991028000000222e-01 9.900000000000000000e+01
1.795578000000000105e-02 -3.349418639999999781e-01 1.000000000000000000e+02
1.139450070000000079e-02 -3.423538207999999861e-01 1.010000000000000000e+02
4.756927499999999941e-03 -3.529834747000000217e-01 1.020000000000000000e+02
-1.960754400000000019e-03 -3.656406402999999861e-01 1.030000000000000000e+02
-8.781433099999999548e-03 -3.780174255000000039e-01 1.040000000000000000e+02
-1.571655270000000063e-02 -3.876152038999999827e-01 1.050000000000000000e+02
-2.275848390000000110e-02 -3.931083678999999775e-01 1.060000000000000000e+02
-2.990341189999999941e-02 -3.947734833000000054e-01 1.070000000000000000e+02
-3.719329829999999670e-02 -3.937625885000000103e-01 1.080000000000000000e+02
-4.469680790000000320e-02 -3.913745880000000232e-01 1.090000000000000000e+02
-5.251312260000000343e-02 -3.888874053999999969e-01 1.100000000000000000e+02
-6.077575679999999703e-02 -3.875656128000000145e-01 1.110000000000000000e+02
-6.960296629999999929e-02 -3.886165618999999904e-01 1.120000000000000000e+02
-7.909393309999999955e-02 -3.929843902999999861e-01 1.130000000000000000e+02
-8.921051030000000381e-02 -4.008865355999999824e-01 1.140000000000000000e+02
-9.967041020000000362e-02 -4.113349915000000245e-01 1.150000000000000000e+02
-1.099395752000000004e-01 -4.220905303999999969e-01 1.160000000000000000e+02
-1.193695067999999970e-01 -4.305019379000000201e-01 1.170000000000000000e+02
-1.275329590000000013e-01 -4.348888396999999739e-01 1.180000000000000000e+02
-1.343727111999999946e-01 -4.351902007999999822e-01 1.190000000000000000e+02
-1.400871277000000081e-01 -4.324111937999999822e-01 1.200000000000000000e+02
-1.450004578000000099e-01 -4.278411865000000258e-01 1.210000000000000000e+02
-1.494789123999999969e-01 -4.227752685999999760e-01 1.220000000000000000e+02
-1.539459229000000040e-01 -4.185047150000000271e-01 1.230000000000000000e+02
-1.588668823000000119e-01 -4.163475037000000101e-01 1.240000000000000000e+02
-1.647109985000000110e-01 -4.175567626999999726e-01 1.250000000000000000e+02
-1.718063354000000098e-01 -4.229412079000000046e-01 1.260000000000000000e+02
-1.800804138000000054e-01 -4.323215484999999858e-01 1.270000000000000000e+02
-1.888885497999999996e-01 -4.440841675000000155e-01 1.280000000000000000e+02
-1.970214844000000021e-01 -4.552516937000000152e-01 1.290000000000000000e+02
-2.031631469999999884e-01 -4.626235961999999868e-01 1.300000000000000000e+02
-2.066192627000000004e-01 -4.644622802999999744e-01 1.310000000000000000e+02
-2.075653075999999986e-01 -4.610424041999999778e-01 1.320000000000000000e+02
-2.066459656000000089e-01 -4.537582397000000101e-01 1.330000000000000000e+02
-2.045974731000000102e-01 -4.441947936999999791e-01 1.340000000000000000e+02
-2.021522521999999933e-01 -4.339103698999999814e-01 1.350000000000000000e+02
-2.000427245999999992e-01 -4.245109557999999783e-01 1.360000000000000000e+02
-1.990089416999999972e-01 -4.176292419000000034e-01 1.370000000000000000e+02
-1.996879578000000099e-01 -4.146900177000000243e-01 1.380000000000000000e+02
-2.023849487000000114e-01 -4.164428711000000005e-01 1.390000000000000000e+02
-2.068405151000000108e-01 -4.224452972000000139e-01 1.400000000000000000e+02
-2.120704650999999941e-01 -4.307727814000000266e-01 1.410000000000000000e+02
-2.164535522000000101e-01 -4.382057189999999935e-01 1.420000000000000000e+02
-2.183189392000000062e-01 -4.414253235000000219e-01 1.430000000000000000e+02
-2.168045043999999866e-01 -4.387378693000000274e-01 1.440000000000000000e+02
-2.121009826999999959e-01 -4.305572509999999742e-01 1.450000000000000000e+02
-2.049446105999999934e-01 -4.183864594000000214e-01 1.460000000000000000e+02
-1.961822510000000019e-01 -4.038639069000000137e-01 1.470000000000000000e+02
-1.866264343000000048e-01 -3.885364532000000204e-01 1.480000000000000000e+02
-1.770668029999999948e-01 -3.738727570000000000e-01 1.490000000000000000e+02
-1.682281493999999988e-01 -3.612213134999999742e-01 1.500000000000000000e+02
-1.606559753000000035e-01 -3.515434264999999781e-01 1.510000000000000000e+02
-1.545295714999999903e-01 -3.449974060000000065e-01 1.520000000000000000e+02
-1.494789123999999969e-01 -3.406009674000000098e-01 1.530000000000000000e+02
-1.446647644000000066e-01 -3.362751006999999959e-01 1.540000000000000000e+02
-1.391525268999999898e-01 -3.297176360999999889e-01 1.550000000000000000e+02
-1.324348449999999955e-01 -3.196449279999999948e-01 1.560000000000000000e+02
-1.246299743999999959e-01 -3.061771393000000119e-01 1.570000000000000000e+02
-1.161804198999999982e-01 -2.901935576999999933e-01 1.580000000000000000e+02
-1.075401306000000057e-01 -2.726726532000000036e-01 1.590000000000000000e+02
-9.910583500000000323e-02 -2.545375824000000176e-01 1.600000000000000000e+02
-9.123611450000000678e-02 -2.366638184000000034e-01 1.610000000000000000e+02
-8.421707150000000419e-02 -2.198581695999999863e-01 1.620000000000000000e+02
-7.822036740000000432e-02 -2.047557831000000050e-01 1.630000000000000000e+02
-7.324981690000000045e-02 -1.915931701999999959e-01 1.640000000000000000e+02
-6.907653810000000116e-02 -1.800136565999999883e-01 1.650000000000000000e+02
-6.523132319999999651e-02 -1.690864562999999932e-01 1.660000000000000000e+02
-6.119155879999999686e-02 -1.577434540000000052e-01 1.670000000000000000e+02
-5.666351320000000136e-02 -1.453952789000000079e-01 1.680000000000000000e+02
-5.160903929999999945e-02 -1.321334838999999872e-01 1.690000000000000000e+02
-4.615020749999999838e-02 -1.183986664000000050e-01 1.700000000000000000e+02
-4.046249390000000029e-02 -1.046352385999999995e-01 1.710000000000000000e+02
-3.469467159999999745e-02 -9.123229979999999961e-02 1.720000000000000000e+02
-2.897262570000000079e-02 -7.852745060000000665e-02 1.730000000000000000e+02
-2.343368529999999977e-02 -6.680488589999999949e-02 1.740000000000000000e+02
-1.819610600000000009e-02 -5.629539489999999674e-02 1.750000000000000000e+02
-1.333236689999999988e-02 -4.712676999999999838e-02 1.760000000000000000e+02
-8.888244599999999343e-03 -3.927993770000000329e-02 1.770000000000000000e+02
-4.848480199999999699e-03 -3.257942199999999677e-02 1.780000000000000000e+02
-1.190185500000000025e-03 -2.672576899999999991e-02 1.790000000000000000e+02
2.098083499999999890e-03 -2.143287660000000108e-02 1.800000000000000000e+02
4.985809299999999569e-03 -1.656341550000000121e-02 1.810000000000000000e+02
7.396698000000000162e-03 -1.214027399999999951e-02 1.820000000000000000e+02
9.273529100000000441e-03 -8.235931400000000291e-03 1.830000000000000000e+02
1.060104369999999990e-02 -4.886627200000000226e-03 1.840000000000000000e+02
1.140213009999999950e-02 -2.096176099999999976e-03 1.850000000000000000e+02
1.170730589999999932e-02 1.487732000000000073e-04 1.860000000000000000e+02
1.158142090000000013e-02 1.884460400000000048e-03 1.870000000000000000e+02
1.110839840000000037e-02 3.170013399999999874e-03 1.880000000000000000e+02
1.037979129999999986e-02 4.079818699999999618e-03 1.890000000000000000e+02
9.460449200000000183e-03 4.682540899999999666e-03 1.900000000000000000e+02
8.392333999999999558e-03 5.033492999999999995e-03 1.910000000000000000e+02
7.190704299999999688e-03 5.170822099999999866e-03 1.920000000000000000e+02
5.874633800000000038e-03 5.121231099999999994e-03 1.930000000000000000e+02
4.505157499999999822e-03 4.922866799999999973e-03 1.940000000000000000e+02
3.177642799999999892e-03 4.617691000000000157e-03 1.950000000000000000e+02
1.991272000000000094e-03 4.245758100000000118e-03 1.960000000000000000e+02
1.014709500000000094e-03 3.841400100000000057e-03 1.970000000000000000e+02
2.899169999999999959e-04 3.431320199999999924e-03 1.980000000000000000e+02
-1.792908000000000013e-04 3.034591699999999916e-03 1.990000000000000000e+02
-4.119872999999999916e-04 2.664566000000000157e-03 2.000000000000000000e+02
-4.425049000000000126e-04 2.338409400000000197e-03 2.010000000000000000e+02
-3.242493000000000263e-04 2.061843900000000143e-03 2.020000000000000000e+02
-1.106261999999999946e-04 1.834869399999999959e-03 2.030000000000000000e+02
1.564025999999999990e-04 1.651763899999999976e-03 2.040000000000000000e+02
4.310607999999999844e-04 1.502990700000000077e-03 2.050000000000000000e+02
6.752013999999999759e-04 1.384735100000000036e-03 2.060000000000000000e+02
8.697509999999999877e-04 1.291274999999999932e-03 2.070000000000000000e+02
1.003265400000000066e-03 1.230239900000000032e-03 2.080000000000000000e+02
1.083374000000000012e-03 1.197814900000000043e-03 2.090000000000000000e+02
1.129150399999999908e-03 1.188278199999999929e-03 2.100000000000000000e+02
1.163482699999999993e-03 1.201629600000000053e-03 2.110000000000000000e+02
1.201629600000000053e-03 1.234054600000000041e-03 2.120000000000000000e+02
1.247405999999999949e-03 1.276016199999999894e-03 2.130000000000000000e+02
1.312255899999999892e-03 1.319885299999999911e-03 2.140000000000000000e+02
1.396179200000000065e-03 1.359939600000000101e-03 2.150000000000000000e+02
1.487731900000000039e-03 1.379013099999999931e-03 2.160000000000000000e+02
1.571655300000000029e-03 1.363754299999999893e-03 2.170000000000000000e+02
1.640319799999999948e-03 1.316070599999999901e-03 2.180000000000000000e+02
1.689910900000000070e-03 1.245498700000000070e-03 2.190000000000000000e+02
1.716613799999999919e-03 1.165390000000000089e-03 2.200000000000000000e+02
1.728057899999999947e-03 1.096725499999999954e-03 2.210000000000000000e+02
1.728057899999999947e-03 1.049041699999999928e-03 2.220000000000000000e+02
1.720428499999999928e-03 1.029968299999999915e-03 2.230000000000000000e+02
1.720428499999999928e-03 1.047134400000000048e-03 2.240000000000000000e+02
1.731872599999999957e-03 1.100540199999999963e-03 2.250000000000000000e+02
1.758575399999999988e-03 1.186370800000000015e-03 2.260000000000000000e+02
1.811981199999999903e-03 1.302719099999999960e-03 2.270000000000000000e+02
1.884460400000000048e-03 1.441955599999999961e-03 2.280000000000000000e+02
1.964569099999999811e-03 1.590728800000000076e-03 2.290000000000000000e+02
2.048492399999999984e-03 1.737594600000000062e-03 2.300000000000000000e+02
2.120971699999999946e-03 1.873016400000000053e-03 2.310000000000000000e+02
2.174377400000000043e-03 1.995086699999999887e-03 2.320000000000000000e+02
2.212524400000000138e-03 2.107620199999999788e-03 2.330000000000000000e+02
2.223968499999999949e-03 2.218246499999999843e-03 2.340000000000000000e+02
2.208709699999999911e-03 2.326965299999999952e-03 2.350000000000000000e+02
2.170562699999999817e-03 2.437591600000000008e-03 2.360000000000000000e+02
2.101898200000000116e-03 2.557754499999999927e-03 2.370000000000000000e+02
2.017974899999999943e-03 2.687454200000000213e-03 2.380000000000000000e+02
1.918792699999999915e-03 2.822876000000000205e-03 2.390000000000000000e+02
1.800537100000000092e-03 2.958297700000000162e-03 2.400000000000000000e+02
1.667022700000000014e-03 3.074645999999999890e-03 2.410000000000000000e+02
1.510620100000000096e-03 3.150939900000000043e-03 2.420000000000000000e+02
1.338958699999999924e-03 3.181457500000000119e-03 2.430000000000000000e+02
1.167297400000000002e-03 3.170013399999999874e-03 2.440000000000000000e+02
1.022338899999999896e-03 3.124237099999999795e-03 2.450000000000000000e+02
9.155272999999999580e-04 3.061294600000000199e-03 2.460000000000000000e+02
8.544921999999999501e-04 2.998352100000000169e-03 2.470000000000000000e+02
8.506775000000000491e-04 2.948760999999999830e-03 2.480000000000000000e+02
8.964539000000000535e-04 2.923965499999999895e-03 2.490000000000000000e+02
9.918213000000000376e-04 2.931594799999999879e-03 2.500000000000000000e+02
1.129150399999999908e-03 2.983093300000000132e-03 2.510000000000000000e+02
1.285553000000000043e-03 3.076553300000000202e-03 2.520000000000000000e+02
1.449584999999999979e-03 3.194808999999999843e-03 2.530000000000000000e+02
1.605987500000000080e-03 3.316879300000000110e-03 2.540000000000000000e+02
1.724243199999999938e-03 3.417968799999999800e-03 2.550000000000000000e+02
1.800537100000000092e-03 3.479003899999999917e-03 2.560000000000000000e+02
1.838684099999999969e-03 3.488540599999999815e-03 2.570000000000000000e+02
1.842498799999999978e-03 3.448486299999999841e-03 2.580000000000000000e+02
1.834869399999999959e-03 3.364563000000000102e-03 2.590000000000000000e+02
1.819610599999999922e-03 3.244400000000000148e-03 2.600000000000000000e+02
1.800537100000000092e-03 3.101348900000000172e-03 2.610000000000000000e+02
1.789093000000000063e-03 2.948760999999999830e-03 2.620000000000000000e+02
1.796722400000000082e-03 2.803802499999999941e-03 2.630000000000000000e+02
1.819610599999999922e-03 2.676010099999999968e-03 2.640000000000000000e+02
1.846313499999999988e-03 2.569198600000000172e-03 2.650000000000000000e+02
1.865387000000000035e-03 2.471923799999999841e-03 2.660000000000000000e+02
1.865387000000000035e-03 2.378463700000000170e-03 2.670000000000000000e+02
1.846313499999999988e-03 2.286910999999999979e-03 2.680000000000000000e+02
1.804351800000000101e-03 2.201080299999999892e-03 2.690000000000000000e+02
1.747131299999999960e-03 2.132415800000000191e-03 2.700000000000000000e+02
1.686096200000000061e-03 2.084732100000000199e-03 2.710000000000000000e+02
1.617431600000000108e-03 2.067565899999999814e-03 2.720000000000000000e+02
1.537322999999999945e-03 2.084732100000000199e-03 2.730000000000000000e+02
1.449584999999999979e-03 2.141952500000000089e-03 2.740000000000000000e+02
1.350402799999999952e-03 2.243042000000000213e-03 2.750000000000000000e+02
1.235961899999999921e-03 2.393722500000000208e-03 2.760000000000000000e+02
1.098632800000000050e-03 2.593994100000000108e-03 2.770000000000000000e+02
9.384155000000000144e-04 2.828597999999999876e-03 2.780000000000000000e+02
7.400513000000000273e-04 3.076553300000000202e-03 2.790000000000000000e+02
4.997253000000000112e-04 3.316879300000000110e-03 2.800000000000000000e+02
2.212523999999999893e-04 3.536224399999999841e-03 2.810000000000000000e+02
-8.010860000000000073e-05 3.726959199999999809e-03 2.820000000000000000e+02
-3.776550000000000154e-04 3.889083900000000083e-03 2.830000000000000000e+02
-6.599426000000000467e-04 4.030227699999999746e-03 2.840000000000000000e+02
-9.155272999999999580e-04 4.161834700000000345e-03 2.850000000000000000e+02
-1.129150399999999908e-03 4.291534399999999763e-03 2.860000000000000000e+02
-1.300811800000000081e-03 4.426956200000000188e-03 2.870000000000000000e+02
-1.434326199999999942e-03 4.581451400000000410e-03 2.880000000000000000e+02
-1.525878899999999917e-03 4.762649499999999612e-03 2.890000000000000000e+02
-1.579284700000000048e-03 4.957199100000000275e-03 2.900000000000000000e+02
-1.594543500000000086e-03 5.144119299999999617e-03 2.910000000000000000e+02
-1.564025900000000011e-03 5.294799799999999612e-03 2.920000000000000000e+02
-1.483917200000000030e-03 5.378723099999999785e-03 2.930000000000000000e+02
-1.365661599999999989e-03 5.384445199999999924e-03 2.940000000000000000e+02
-1.216888400000000090e-03 5.323409999999999774e-03 2.950000000000000000e+02
-1.060485799999999956e-03 5.218505899999999892e-03 2.960000000000000000e+02
-9.117125999999999486e-04 5.086898799999999693e-03 2.970000000000000000e+02
-7.858275999999999976e-04 4.953384400000000048e-03 2.980000000000000000e+02
-6.980896000000000323e-04 4.838943499999999800e-03 2.990000000000000000e+02
-6.446838000000000091e-04 4.760742200000000167e-03 3.000000000000000000e+02
-6.332396999999999809e-04 4.737853999999999677e-03 3.010000000000000000e+02
-6.599426000000000467e-04 4.772186299999999978e-03 3.020000000000000000e+02
-7.133483999999999615e-04 4.848480199999999699e-03 3.030000000000000000e+02
-7.858275999999999976e-04 4.936218299999999698e-03 3.040000000000000000e+02
-8.697509999999999877e-04 4.999160800000000161e-03 3.050000000000000000e+02
-9.498596000000000426e-04 5.012512200000000286e-03 3.060000000000000000e+02
-1.007080100000000075e-03 4.966735800000000173e-03 3.070000000000000000e+02
-1.041412399999999943e-03 4.859924300000000377e-03 3.080000000000000000e+02
-1.045227099999999952e-03 4.703521700000000243e-03 3.090000000000000000e+02
-1.014709500000000094e-03 4.508972200000000048e-03 3.100000000000000000e+02
-9.498596000000000426e-04 4.289627100000000318e-03 3.110000000000000000e+02
-8.506775000000000491e-04 4.064559899999999580e-03 3.120000000000000000e+02
-7.324219000000000085e-04 3.852844199999999868e-03 3.130000000000000000e+02
-5.989075000000000388e-04 3.669738799999999919e-03 3.140000000000000000e+02
-4.463196000000000220e-04 3.522872900000000116e-03 3.150000000000000000e+02
-2.861022999999999865e-04 3.404617300000000076e-03 3.160000000000000000e+02
-1.220702999999999957e-04 3.297805799999999846e-03 3.170000000000000000e+02
4.196170000000000179e-05 3.190994300000000051e-03 3.180000000000000000e+02
1.983642999999999941e-04 3.076553300000000202e-03 3.190000000000000000e+02
3.433228000000000191e-04 2.958297700000000162e-03 3.200000000000000000e+02
4.615784000000000054e-04 2.840042100000000121e-03 3.210000000000000000e+02
5.607605000000000532e-04 2.725601199999999873e-03 3.220000000000000000e+02
6.370543999999999903e-04 2.622604399999999870e-03 3.230000000000000000e+02
6.980896000000000323e-04 2.536773699999999784e-03 3.240000000000000000e+02
7.591247999999999659e-04 2.471923799999999841e-03 3.250000000000000000e+02
8.201598999999999738e-04 2.437591600000000008e-03 3.260000000000000000e+02
8.926392000000000441e-04 2.435684200000000094e-03 3.270000000000000000e+02
9.841919000000000188e-04 2.462387099999999943e-03 3.280000000000000000e+02
1.102447500000000059e-03 2.508163500000000056e-03 3.290000000000000000e+02
1.239776599999999930e-03 2.559661899999999841e-03 3.300000000000000000e+02
1.392364500000000055e-03 2.609252900000000146e-03 3.310000000000000000e+02
1.564025900000000011e-03 2.649307300000000153e-03 3.320000000000000000e+02
1.758575399999999988e-03 2.685546899999999900e-03 3.330000000000000000e+02
1.964569099999999811e-03 2.719879200000000202e-03 3.340000000000000000e+02
2.189636200000000081e-03 2.752304100000000156e-03 3.350000000000000000e+02
2.441406200000000200e-03 2.790451000000000216e-03 3.360000000000000000e+02
2.723693799999999960e-03 2.840042100000000121e-03 3.370000000000000000e+02
3.047943100000000041e-03 2.910614000000000170e-03 3.380000000000000000e+02
3.425598099999999785e-03 3.009796099999999947e-03 3.390000000000000000e+02
3.852844199999999868e-03 3.139495799999999798e-03 3.400000000000000000e+02
4.310607900000000027e-03 3.286361700000000035e-03 3.410000000000000000e+02
4.783630399999999790e-03 3.429412800000000011e-03 3.420000000000000000e+02
5.245208700000000140e-03 3.557205199999999984e-03 3.430000000000000000e+02
5.683898899999999602e-03 3.660201999999999987e-03 3.440000000000000000e+02
6.107330299999999892e-03 3.740310699999999967e-03 3.450000000000000000e+02
6.534576400000000410e-03 3.807067899999999790e-03 3.460000000000000000e+02
6.980896000000000323e-03 3.870010399999999819e-03 3.470000000000000000e+02
7.465362500000000297e-03 3.942489599999999747e-03 3.480000000000000000e+02
8.018493700000000474e-03 4.043579099999999871e-03 3.490000000000000000e+02
8.682251000000000205e-03 4.192352300000000420e-03 3.500000000000000000e+02
9.487152100000000032e-03 4.409790000000000237e-03 3.510000000000000000e+02
1.043319699999999996e-02 4.703521700000000243e-03 3.520000000000000000e+02
1.151275629999999953e-02 5.064010600000000070e-03 3.530000000000000000e+02
1.266860960000000015e-02 5.470275900000000011e-03 3.540000000000000000e+02
1.380157469999999942e-02 5.880355799999999709e-03 3.550000000000000000e+02
1.482009890000000017e-02 6.252288800000000216e-03 3.560000000000000000e+02
1.568222049999999992e-02 6.565093999999999617e-03 3.570000000000000000e+02
1.643371579999999832e-02 6.824493400000000189e-03 3.580000000000000000e+02
1.713943479999999880e-02 7.047653200000000145e-03 3.590000000000000000e+02
1.787185670000000087e-02 7.261276199999999736e-03 3.600000000000000000e+02
1.871490480000000123e-02 7.488250699999999919e-03 3.610000000000000000e+02
1.973342900000000025e-02 7.749557500000000404e-03 3.620000000000000000e+02
2.099609380000000067e-02 8.062362700000000673e-03 3.630000000000000000e+02
2.252197270000000015e-02 8.424758900000000814e-03 3.640000000000000000e+02
2.426147459999999922e-02 8.815765399999999849e-03 3.650000000000000000e+02
2.610778810000000116e-02 9.181976300000000216e-03 3.660000000000000000e+02
2.793502809999999850e-02 9.469985999999999682e-03 3.670000000000000000e+02
2.968215940000000150e-02 9.653091399999999198e-03 3.680000000000000000e+02
3.138732909999999987e-02 9.735107399999999925e-03 3.690000000000000000e+02
3.314971919999999683e-02 9.748458899999999649e-03 3.700000000000000000e+02
3.506851200000000307e-02 9.727477999999999472e-03 3.710000000000000000e+02
3.724288939999999964e-02 9.706497200000000630e-03 3.720000000000000000e+02
3.976440430000000026e-02 9.717941299999999574e-03 3.730000000000000000e+02
4.272842410000000229e-02 9.798049899999999521e-03 3.740000000000000000e+02
4.626464839999999690e-02 9.986877400000000043e-03 3.750000000000000000e+02
5.047607419999999845e-02 1.032447809999999938e-02 3.760000000000000000e+02
5.534744259999999777e-02 1.082611080000000017e-02 3.770000000000000000e+02
6.071853640000000191e-02 1.147651669999999978e-02 3.780000000000000000e+02
6.626510620000000684e-02 1.222991940000000069e-02 3.790000000000000000e+02
7.160186770000000200e-02 1.301574710000000072e-02 3.800000000000000000e+02
7.653045649999999644e-02 1.379394530000000070e-02 3.810000000000000000e+02
8.111953739999999691e-02 1.455497740000000033e-02 3.820000000000000000e+02
8.558273319999999684e-02 1.529884339999999961e-02 3.830000000000000000e+02
9.019088749999999710e-02 1.603889470000000039e-02 3.840000000000000000e+02
9.522628780000000348e-02 1.680183409999999947e-02 3.850000000000000000e+02
1.009902953999999992e-01 1.761817930000000171e-02 3.860000000000000000e+02
1.078224182000000059e-01 1.853561399999999887e-02 3.870000000000000000e+02
1.160430907999999983e-01 1.962089540000000118e-02 3.880000000000000000e+02
1.258239745999999992e-01 2.092170720000000039e-02 3.890000000000000000e+02
1.370391846000000025e-01 2.243995669999999942e-02 3.900000000000000000e+02
1.491050720000000052e-01 2.410888669999999845e-02 3.910000000000000000e+02
1.609916687000000068e-01 2.578544619999999926e-02 3.920000000000000000e+02
1.716194152999999945e-01 2.732086179999999864e-02 3.930000000000000000e+02
1.803932189999999935e-01 2.866363530000000034e-02 3.940000000000000000e+02
1.874084473000000028e-01 2.987289430000000107e-02 3.950000000000000000e+02
1.931648253999999898e-01 3.106498720000000144e-02 3.960000000000000000e+02
1.982574463000000009e-01 3.236007689999999964e-02 3.970000000000000000e+02
2.033195496000000102e-01 3.387451169999999845e-02 3.980000000000000000e+02
2.090225219999999884e-01 3.571128850000000049e-02 3.990000000000000000e+02
2.160644530999999979e-01 3.795433039999999980e-02 4.000000000000000000e+02
2.249908446999999978e-01 4.065513610000000277e-02 4.010000000000000000e+02
2.358970642000000062e-01 4.377365109999999809e-02 4.020000000000000000e+02
2.481651306000000057e-01 4.713249209999999939e-02 4.030000000000000000e+02
2.604255676000000186e-01 5.041694640000000255e-02 4.040000000000000000e+02
2.711677551000000186e-01 5.328941350000000049e-02 4.050000000000000000e+02
2.796173095999999747e-01 5.555152890000000093e-02 4.060000000000000000e+02
2.860336304000000163e-01 5.721664430000000107e-02 4.070000000000000000e+02
2.912406920999999760e-01 5.843162539999999933e-02 4.080000000000000000e+02
2.962074279999999948e-01 5.939102169999999764e-02 4.090000000000000000e+02
3.019866943000000248e-01 6.032752990000000287e-02 4.100000000000000000e+02
3.096885681000000057e-01 6.149864199999999920e-02 4.110000000000000000e+02
3.204917908000000093e-01 6.318283080000000607e-02 4.120000000000000000e+02
3.354682922000000178e-01 6.563758849999999645e-02 4.130000000000000000e+02
3.552131653000000222e-01 6.902122500000000549e-02 4.140000000000000000e+02
3.793601990000000090e-01 7.330703739999999691e-02 4.150000000000000000e+02
4.063072205000000103e-01 7.822036740000000432e-02 4.160000000000000000e+02
4.335060119999999961e-01 8.330535890000000110e-02 4.170000000000000000e+02
4.585685729999999793e-01 8.812904359999999826e-02 4.180000000000000000e+02
4.805488586000000173e-01 9.250068660000000664e-02 4.190000000000000000e+02
5.000610352000000036e-01 9.650421139999999787e-02 4.200000000000000000e+02
5.184745789000000382e-01 1.003322601000000008e-01 4.210000000000000000e+02
5.372657776000000496e-01 1.041755676000000047e-01 4.220000000000000000e+02
5.578804015999999644e-01 1.082191467000000046e-01 4.230000000000000000e+02
5.817909240999999954e-01 1.126651763999999972e-01 4.240000000000000000e+02
6.103820800999999463e-01 1.177463531000000063e-01 4.250000000000000000e+02
6.445274353000000067e-01 1.236495972000000027e-01 4.260000000000000000e+02
6.838378905999999979e-01 1.303424834999999948e-01 4.270000000000000000e+02
7.258224487000000114e-01 1.374034882000000068e-01 4.280000000000000000e+02
7.658538818000000248e-01 1.440200805999999889e-01 4.290000000000000000e+02
7.990036011000000160e-01 1.493110656999999952e-01 4.300000000000000000e+02
8.227386475000000310e-01 1.528644561999999985e-01 4.310000000000000000e+02
8.377876281999999675e-01 1.548805236999999946e-01 4.320000000000000000e+02
8.466529846000000470e-01 1.558628082000000081e-01 4.330000000000000000e+02
8.521537781000000367e-01 1.563510895000000123e-01 4.340000000000000000e+02
8.571205138999999917e-01 1.568603516000000031e-01 4.350000000000000000e+02
8.644599914999999690e-01 1.579074860000000136e-01 4.360000000000000000e+02
8.771781921000000315e-01 1.600246429000000137e-01 4.370000000000000000e+02
8.979911804000000330e-01 1.636962891000000031e-01 4.380000000000000000e+02
9.282951354999999793e-01 1.691684723000000112e-01 4.390000000000000000e+02
9.669723511000000160e-01 1.762218475000000006e-01 4.400000000000000000e+02
1.009735107400000054e+00 1.840534209999999948e-01 4.410000000000000000e+02
1.049884796099999962e+00 1.914215088000000009e-01 4.420000000000000000e+02
1.081153869600000039e+00 1.971435547000000010e-01 4.430000000000000000e+02
1.100906372100000086e+00 2.006721496999999965e-01 4.440000000000000000e+02
1.110565185500000052e+00 2.021770477000000010e-01 4.450000000000000000e+02
1.113555908199999944e+00 2.021923065000000019e-01 4.460000000000000000e+02
1.113704681400000007e+00 2.013301848999999866e-01 4.470000000000000000e+02
1.114921569799999901e+00 2.002315520999999876e-01 4.480000000000000000e+02
1.121234893800000076e+00 1.995697020999999960e-01 4.490000000000000000e+02
1.136425018299999978e+00 1.999721526999999888e-01 4.500000000000000000e+02
1.163059234599999936e+00 2.018527985000000136e-01 4.510000000000000000e+02
1.201072692899999961e+00 2.051677704000000046e-01 4.520000000000000000e+02
1.246543884300000071e+00 2.092113495000000045e-01 4.530000000000000000e+02
1.291797637900000018e+00 2.126369475999999870e-01 4.540000000000000000e+02
1.328464508099999941e+00 2.139987945999999863e-01 4.550000000000000000e+02
1.352012634300000071e+00 2.125473022000000101e-01 4.560000000000000000e+02
1.362873077399999966e+00 2.084140778000000138e-01 4.570000000000000000e+02
1.363853454600000070e+00 2.021389007999999932e-01 4.580000000000000000e+02
1.358257293699999924e+00 1.942996979000000124e-01 4.590000000000000000e+02
1.349983215299999983e+00 1.855030059999999981e-01 4.600000000000000000e+02
1.343612670900000028e+00 1.764068604000000040e-01 4.610000000000000000e+02
1.343942642200000037e+00 1.676826476999999926e-01 4.620000000000000000e+02
1.355148315399999914e+00 1.599082947000000088e-01 4.630000000000000000e+02
1.379320144700000084e+00 1.533813477000000036e-01 4.640000000000000000e+02
1.414754867599999910e+00 1.479358672999999957e-01 4.650000000000000000e+02
1.455152511599999920e+00 1.428890227999999873e-01 4.660000000000000000e+02
1.491149902300000107e+00 1.372432708999999917e-01 4.670000000000000000e+02
1.514518737800000014e+00 1.301193237000000114e-01 4.680000000000000000e+02
1.522161483799999937e+00 1.211738586000000034e-01 4.690000000000000000e+02
1.516239166300000107e+00 1.105861664000000050e-01 4.700000000000000000e+02
1.501424789399999904e+00 9.876251219999999942e-02 4.710000000000000000e+02
1.482892990100000086e+00 8.611488339999999464e-02 4.720000000000000000e+02
1.465929031399999971e+00 7.300186159999999536e-02 4.730000000000000000e+02
1.456014633199999908e+00 5.974197390000000191e-02 4.740000000000000000e+02
1.458618164100000003e+00 4.659652710000000003e-02 4.750000000000000000e+02
1.478212356600000055e+00 3.375816350000000049e-02 4.760000000000000000e+02
1.516439437899999909e+00 2.132415769999999877e-02 4.770000000000000000e+02
1.570297241200000027e+00 9.305953999999999962e-03 4.780000000000000000e+02
1.631376266500000005e+00 -2.346038800000000216e-03 4.790000000000000000e+02
1.687284469600000003e+00 -1.369667050000000080e-02 4.800000000000000000e+02
1.726444244400000105e+00 -2.477645870000000014e-02 4.810000000000000000e+02
1.743629455600000044e+00 -3.559112550000000097e-02 4.820000000000000000e+02
1.740726470900000100e+00 -4.612922669999999781e-02 4.830000000000000000e+02
1.722965240499999995e+00 -5.639266970000000184e-02 4.840000000000000000e+02
1.695805549599999962e+00 -6.640434269999999362e-02 4.850000000000000000e+02
1.664283752400000038e+00 -7.621192929999999477e-02 4.860000000000000000e+02
1.633311271700000011e+00 -8.590698239999999819e-02 4.870000000000000000e+02
1.607499122599999941e+00 -9.558677670000000071e-02 4.880000000000000000e+02
1.589688301100000034e+00 -1.052551270000000039e-01 4.890000000000000000e+02
1.578742980999999990e+00 -1.146812438999999934e-01 4.900000000000000000e+02
1.568785190600000101e+00 -1.233215331999999997e-01 4.910000000000000000e+02
1.551998138399999894e+00 -1.305141448999999898e-01 4.920000000000000000e+02
1.523398876199999918e+00 -1.358451843000000048e-01 4.930000000000000000e+02
1.482722759200000073e+00 -1.393012999999999890e-01 4.940000000000000000e+02
1.432553768200000022e+00 -1.411342620999999908e-01 4.950000000000000000e+02
1.376623630499999917e+00 -1.417198181000000057e-01 4.960000000000000000e+02
1.319637775399999935e+00 -1.415576934999999981e-01 4.970000000000000000e+02
1.266921520199999929e+00 -1.412467957000000107e-01 4.980000000000000000e+02
1.223660230599999954e+00 -1.414146423000000041e-01 4.990000000000000000e+02
1.194449782399999993e+00 -1.426753997999999912e-01 5.000000000000000000e+02
1.182697415400000063e+00 -1.455326080000000077e-01 5.010000000000000000e+02
1.189336895899999913e+00 -1.502056122000000049e-01 5.020000000000000000e+02
1.211500763899999944e+00 -1.564559936999999901e-01 5.030000000000000000e+02
1.241836309400000005e+00 -1.634674071999999978e-01 5.040000000000000000e+02
1.269252181099999932e+00 -1.699352264000000001e-01 5.050000000000000000e+02
1.282780885700000040e+00 -1.745777129999999955e-01 5.060000000000000000e+02
1.277017235800000039e+00 -1.768283844000000105e-01 5.070000000000000000e+02
1.253571271900000061e+00 -1.770324706999999997e-01 5.080000000000000000e+02
1.217733621600000093e+00 -1.760025024000000105e-01 5.090000000000000000e+02
1.175312757499999972e+00 -1.745948791999999972e-01 5.100000000000000000e+02
1.131802320500000070e+00 -1.735973358000000022e-01 5.110000000000000000e+02
1.092353820800000097e+00 -1.737365723000000028e-01 5.120000000000000000e+02
1.061337471000000088e+00 -1.756076813000000125e-01 5.130000000000000000e+02
1.041276931799999916e+00 -1.794967651000000108e-01 5.140000000000000000e+02
1.031661033600000055e+00 -1.851787567000000023e-01 5.150000000000000000e+02
1.028364658399999909e+00 -1.917819977000000120e-01 5.160000000000000000e+02
1.024477481799999978e+00 -1.979370116999999984e-01 5.170000000000000000e+02
1.013281822199999960e+00 -2.022895812999999932e-01 5.180000000000000000e+02
9.917221068999999556e-01 -2.041339873999999943e-01 5.190000000000000000e+02
9.609737395999999876e-01 -2.035617828000000074e-01 5.200000000000000000e+02
9.242553711000000005e-01 -2.010784149000000021e-01 5.210000000000000000e+02
8.849945068000000248e-01 -1.972789764000000001e-01 5.220000000000000000e+02
8.463068007999999809e-01 -1.927566528000000112e-01 5.230000000000000000e+02
8.109674453999999866e-01 -1.880893707000000081e-01 5.240000000000000000e+02
7.814197539999999664e-01 -1.838245391999999978e-01 5.250000000000000000e+02
7.593708037999999938e-01 -1.803779601999999926e-01 5.260000000000000000e+02
7.448959350999999618e-01 -1.777935028000000028e-01 5.270000000000000000e+02
7.356348038000000145e-01 -1.755390166999999946e-01 5.280000000000000000e+02
7.269353867000000191e-01 -1.725425720000000052e-01 5.290000000000000000e+02
7.137689590000000361e-01 -1.676425934000000117e-01 5.300000000000000000e+02
6.934537887999999706e-01 -1.602516173999999904e-01 5.310000000000000000e+02
6.664333343999999659e-01 -1.505470275999999941e-01 5.320000000000000000e+02
6.347579956000000134e-01 -1.390991211000000005e-01 5.330000000000000000e+02
6.006698607999999551e-01 -1.265258788999999995e-01 5.340000000000000000e+02
5.662727356000000212e-01 -1.134128571000000002e-01 5.350000000000000000e+02
5.335798264000000124e-01 -1.003074645999999931e-01 5.360000000000000000e+02
5.044670104999999793e-01 -8.771133420000000458e-02 5.370000000000000000e+02
4.804306030000000116e-01 -7.603836059999999342e-02 5.380000000000000000e+02
4.620761870999999799e-01 -6.552696230000000510e-02 5.390000000000000000e+02
4.485893249999999832e-01 -5.617904659999999745e-02 5.400000000000000000e+02
4.376888274999999884e-01 -4.779243469999999716e-02 5.410000000000000000e+02
4.264869689999999935e-01 -4.007530210000000148e-02 5.420000000000000000e+02
4.129924774000000021e-01 -3.281402590000000175e-02 5.430000000000000000e+02
3.968944549999999793e-01 -2.596473690000000029e-02 5.440000000000000000e+02
3.790454864999999729e-01 -1.957511899999999846e-02 5.450000000000000000e+02
3.606262206999999997e-01 -1.369857789999999985e-02 5.460000000000000000e+02
3.427639008000000209e-01 -8.354187000000000765e-03 5.470000000000000000e+02
3.265171050999999824e-01 -3.524780300000000029e-03 5.480000000000000000e+02
3.129100799999999793e-01 8.296967000000000144e-04 5.490000000000000000e+02
3.028354644999999845e-01 4.776001000000000205e-03 5.500000000000000000e+02
2.968139647999999964e-01 8.390426600000000512e-03 5.510000000000000000e+02
2.946491240999999928e-01 1.174545289999999985e-02 5.520000000000000000e+02
2.951412200999999902e-01 1.488494869999999921e-02 5.530000000000000000e+02
2.961883544999999729e-01 1.780509950000000105e-02 5.540000000000000000e+02
2.955684661999999907e-01 2.048110959999999842e-02 5.550000000000000000e+02
2.920665740999999760e-01 2.289772030000000042e-02 5.560000000000000000e+02
2.858333587999999925e-01 2.505874630000000033e-02 5.570000000000000000e+02
2.777366638000000054e-01 2.699089049999999976e-02 5.580000000000000000e+02
2.687511443999999750e-01 2.872657779999999994e-02 5.590000000000000000e+02
2.598056792999999809e-01 3.030586240000000126e-02 5.600000000000000000e+02
2.517871857000000269e-01 3.179359439999999981e-02 5.610000000000000000e+02
2.455368041999999862e-01 3.328323360000000342e-02 5.620000000000000000e+02
2.417278290000000052e-01 3.486633299999999935e-02 5.630000000000000000e+02
2.406044005999999902e-01 3.659057620000000233e-02 5.640000000000000000e+02
2.416992188000000041e-01 3.841972350000000258e-02 5.650000000000000000e+02
2.437496184999999871e-01 4.018974299999999999e-02 5.660000000000000000e+02
2.450256348000000028e-01 4.166793819999999732e-02 5.670000000000000000e+02
2.440795897999999964e-01 4.268455510000000036e-02 5.680000000000000000e+02
2.403984070000000084e-01 4.322433469999999861e-02 5.690000000000000000e+02
2.343368530000000116e-01 4.343032840000000255e-02 5.700000000000000000e+02
2.265834807999999867e-01 4.348945619999999845e-02 5.710000000000000000e+02
2.177848816000000076e-01 4.356193540000000142e-02 5.720000000000000000e+02
2.084827422999999957e-01 4.377746579999999832e-02 5.730000000000000000e+02
1.992321014000000001e-01 4.424667360000000133e-02 5.740000000000000000e+02
1.906318664999999968e-01 4.508781430000000090e-02 5.750000000000000000e+02
1.831359862999999977e-01 4.637336730000000268e-02 5.760000000000000000e+02
1.767616271999999933e-01 4.807281489999999657e-02 5.770000000000000000e+02
1.709041595000000135e-01 5.000305179999999655e-02 5.780000000000000000e+02
1.644058227999999899e-01 5.182647709999999713e-02 5.790000000000000000e+02
1.560173035000000097e-01 5.319213870000000233e-02 5.800000000000000000e+02
1.450366973999999975e-01 5.393791199999999758e-02 5.810000000000000000e+02
1.315021514999999974e-01 5.415725710000000165e-02 5.820000000000000000e+02
1.158390044999999952e-01 5.407714839999999690e-02 5.830000000000000000e+02
9.851837160000000149e-02 5.395889279999999816e-02 5.840000000000000000e+02
7.997512819999999523e-02 5.407714839999999690e-02 5.850000000000000000e+02
6.061935420000000296e-02 5.471801760000000181e-02 5.860000000000000000e+02
4.084014889999999787e-02 5.618095399999999823e-02 5.870000000000000000e+02
2.098274229999999921e-02 5.873870850000000032e-02 5.880000000000000000e+02
1.304626500000000090e-03 6.258201600000000420e-02 5.890000000000000000e+02
-1.801872250000000064e-02 6.772994999999999710e-02 5.900000000000000000e+02
-3.681564329999999913e-02 7.397079469999999490e-02 5.910000000000000000e+02
-5.483627320000000055e-02 8.083343510000000343e-02 5.920000000000000000e+02
-7.170104979999999961e-02 8.760643009999999342e-02 5.930000000000000000e+02
-8.697891239999999691e-02 9.358406069999999910e-02 5.940000000000000000e+02
-1.003723145000000039e-01 9.839439390000000174e-02 5.950000000000000000e+02
-1.118144989000000034e-01 1.020889281999999981e-01 5.960000000000000000e+02
-1.214447020999999960e-01 1.049671172999999957e-01 5.970000000000000000e+02
-1.295490264999999974e-01 1.073875427000000049e-01 5.980000000000000000e+02
-1.365356444999999974e-01 1.097202300999999963e-01 5.990000000000000000e+02
-1.428966522000000017e-01 1.123256683000000006e-01 6.000000000000000000e+02
-1.490459442000000023e-01 1.154479979999999961e-01 6.010000000000000000e+02
-1.550960540999999915e-01 1.190738677999999967e-01 6.020000000000000000e+02
-1.606712341000000044e-01 1.227931976000000008e-01 6.030000000000000000e+02
-1.648979187000000068e-01 1.258163452000000126e-01 6.040000000000000000e+02
-1.668167114000000117e-01 1.272926330999999966e-01 6.050000000000000000e+02
-1.659832001000000057e-01 1.267662048000000041e-01 6.060000000000000000e+02
-1.626510620000000129e-01 1.243438721000000025e-01 6.070000000000000000e+02
-1.574497223000000112e-01 1.204357147000000017e-01 6.080000000000000000e+02
-1.510372161999999907e-01 1.154975891000000060e-01 6.090000000000000000e+02
-1.440143584999999948e-01 1.099624634000000017e-01 6.100000000000000000e+02
-1.369361876999999894e-01 1.042423247999999941e-01 6.110000000000000000e+02
-1.303100586000000005e-01 9.872627259999999794e-02 6.120000000000000000e+02
-1.245460510000000048e-01 9.373855590000000626e-02 6.130000000000000000e+02
-1.198501587000000007e-01 8.944511410000000051e-02 6.140000000000000000e+02
-1.160793303999999998e-01 8.575820920000000458e-02 6.150000000000000000e+02
-1.127243042000000001e-01 8.232688900000000032e-02 6.160000000000000000e+02
-1.091556548999999959e-01 7.869911189999999335e-02 6.170000000000000000e+02
-1.049671172999999957e-01 7.460212709999999858e-02 6.180000000000000000e+02
-1.001319885000000048e-01 7.005500789999999367e-02 6.190000000000000000e+02
-9.482955930000000477e-02 6.522560119999999684e-02 6.200000000000000000e+02
-8.926200870000000620e-02 6.029510500000000162e-02 6.210000000000000000e+02
-8.361434939999999594e-02 5.542373660000000229e-02 6.220000000000000000e+02
-7.807350159999999761e-02 5.075836179999999864e-02 6.230000000000000000e+02
-7.284545900000000129e-02 4.644393919999999926e-02 6.240000000000000000e+02
-6.813430789999999626e-02 4.260826110000000277e-02 6.250000000000000000e+02
-6.408309939999999594e-02 3.932762149999999984e-02 6.260000000000000000e+02
-6.068801880000000010e-02 3.657722470000000087e-02 6.270000000000000000e+02
-5.773925779999999897e-02 3.420066830000000058e-02 6.280000000000000000e+02
-5.484008790000000078e-02 3.193283079999999913e-02 6.290000000000000000e+02
-5.158042909999999842e-02 2.950096129999999969e-02 6.300000000000000000e+02
-4.776763920000000330e-02 2.676773069999999893e-02 6.310000000000000000e+02
-4.348564149999999823e-02 2.376556399999999944e-02 6.320000000000000000e+02
-3.894615170000000071e-02 2.061080930000000130e-02 6.330000000000000000e+02
-3.436088560000000180e-02 1.742935179999999945e-02 6.340000000000000000e+02
-2.991104129999999986e-02 1.432991030000000006e-02 6.350000000000000000e+02
-2.574729920000000047e-02 1.140403750000000029e-02 6.360000000000000000e+02
-2.199745180000000147e-02 8.726120000000000404e-03 6.370000000000000000e+02
-1.875877379999999969e-02 6.355285599999999785e-03 6.380000000000000000e+02
-1.608657839999999908e-02 4.329681400000000291e-03 6.390000000000000000e+02
-1.397705079999999982e-02 2.662658699999999844e-03 6.400000000000000000e+02
-1.236343380000000033e-02 1.346588099999999942e-03 6.410000000000000000e+02
-1.115417479999999961e-02 3.662108999999999872e-04 6.420000000000000000e+02
-1.026916500000000024e-02 -3.051757999999999793e-04 6.430000000000000000e+02
-9.668350200000000103e-03 -6.904602000000000135e-04 6.440000000000000000e+02
-9.330749500000000765e-03 -8.163451999999999644e-04 6.450000000000000000e+02
-9.241104099999999585e-03 -7.209777999999999803e-04 6.460000000000000000e+02
-9.391784699999999181e-03 -4.310607999999999844e-04 6.470000000000000000e+02
-9.765625000000000000e-03 1.525880000000000034e-05 6.480000000000000000e+02
-1.034927369999999978e-02 5.836487000000000012e-04 6.490000000000000000e+02
-1.112937930000000054e-02 1.243591299999999939e-03 6.500000000000000000e+02
-1.208114620000000014e-02 1.962661699999999898e-03 6.510000000000000000e+02
-1.316070559999999931e-02 2.708435099999999957e-03 6.520000000000000000e+02
-1.428794859999999931e-02 3.438949599999999943e-03 6.530000000000000000e+02
-1.534461980000000059e-02 4.110336299999999693e-03 6.540000000000000000e+02
-1.620292660000000051e-02 4.673004199999999768e-03 6.550000000000000000e+02
-1.679611209999999979e-02 5.104064900000000043e-03 6.560000000000000000e+02
-1.713180539999999835e-02 5.411148099999999773e-03 6.570000000000000000e+02
-1.725769040000000101e-02 5.611419700000000108e-03 6.580000000000000000e+02
-1.723861689999999988e-02 5.729675299999999714e-03 6.590000000000000000e+02
-1.713371279999999913e-02 5.800247199999999763e-03 6.600000000000000000e+02
-1.700592039999999916e-02 5.853653000000000328e-03 6.610000000000000000e+02
-1.692581179999999921e-02 5.918502800000000237e-03 6.620000000000000000e+02
-1.695060730000000002e-02 6.023406999999999720e-03 6.630000000000000000e+02
-1.710700990000000102e-02 6.187439000000000307e-03 6.640000000000000000e+02
-1.736831670000000064e-02 6.408691400000000350e-03 6.650000000000000000e+02
-1.765632630000000050e-02 6.664276099999999828e-03 6.660000000000000000e+02
-1.787948610000000133e-02 6.929397599999999671e-03 6.670000000000000000e+02
-1.798439029999999994e-02 7.186889600000000329e-03 6.680000000000000000e+02
-1.798248289999999916e-02 7.440567000000000361e-03 6.690000000000000000e+02
-1.790809629999999888e-02 7.701873799999999978e-03 6.700000000000000000e+02
-1.780509950000000105e-02 7.982253999999999391e-03 6.710000000000000000e+02
-1.771926880000000010e-02 8.293151900000000215e-03 6.720000000000000000e+02
-1.769638059999999874e-02 8.642196700000000231e-03 6.730000000000000000e+02
-1.777839659999999947e-02 9.042739899999999165e-03 6.740000000000000000e+02
-1.800727839999999996e-02 9.506225599999999429e-03 6.750000000000000000e+02
-1.841163640000000046e-02 1.003456120000000007e-02 6.760000000000000000e+02
-1.897621149999999951e-02 1.062011719999999930e-02 6.770000000000000000e+02
-1.963233949999999839e-02 1.121520999999999976e-02 6.780000000000000000e+02
-2.025222780000000139e-02 1.174163819999999962e-02 6.790000000000000000e+02
-2.070045469999999901e-02 1.212310789999999916e-02 6.800000000000000000e+02
-2.091026309999999971e-02 1.231956480000000013e-02 6.810000000000000000e+02
-2.090454099999999871e-02 1.235389710000000044e-02 6.820000000000000000e+02
-2.075386049999999871e-02 1.226997380000000026e-02 6.830000000000000000e+02
-2.053642270000000103e-02 1.211929320000000067e-02 6.840000000000000000e+02
-2.032470700000000088e-02 1.195335389999999977e-02 6.850000000000000000e+02
-2.018737790000000101e-02 1.181602479999999990e-02 6.860000000000000000e+02
-2.019691469999999878e-02 1.175308230000000030e-02 6.870000000000000000e+02
-2.041053769999999837e-02 1.180076600000000073e-02 6.880000000000000000e+02
-2.085304259999999979e-02 1.198005679999999962e-02 6.890000000000000000e+02
-2.148437500000000000e-02 1.227569579999999994e-02 6.900000000000000000e+02
-2.219200129999999993e-02 1.263046259999999962e-02 6.910000000000000000e+02
-2.285957339999999949e-02 1.297760010000000019e-02 6.920000000000000000e+02
-2.341270449999999920e-02 1.328468319999999946e-02 6.930000000000000000e+02
-2.384948729999999961e-02 1.355743409999999975e-02 6.940000000000000000e+02
-2.421379090000000053e-02 1.381683350000000032e-02 6.950000000000000000e+02
-2.454376219999999942e-02 1.409149170000000006e-02 6.960000000000000000e+02
-2.487754819999999853e-02 1.440429690000000033e-02 6.970000000000000000e+02
-2.526092530000000058e-02 1.477050780000000070e-02 6.980000000000000000e+02
-2.573776250000000057e-02 1.521491999999999983e-02 6.990000000000000000e+02
-2.635574339999999932e-02 1.576423650000000065e-02 7.000000000000000000e+02
-2.714920040000000021e-02 1.642417909999999842e-02 7.010000000000000000e+02
-2.809143069999999950e-02 1.716995240000000061e-02 7.020000000000000000e+02
-2.906799319999999950e-02 1.792907709999999946e-02 7.030000000000000000e+02
-2.987861630000000074e-02 1.856994630000000090e-02 7.040000000000000000e+02
-3.030967710000000148e-02 1.895141599999999871e-02 7.050000000000000000e+02
-3.025245669999999942e-02 1.900291440000000109e-02 7.060000000000000000e+02
-2.973556520000000120e-02 1.874160769999999934e-02 7.070000000000000000e+02
-2.885627749999999936e-02 1.823043820000000079e-02 7.080000000000000000e+02
-2.771568300000000137e-02 1.753234860000000075e-02 7.090000000000000000e+02
-2.641487119999999869e-02 1.671028139999999884e-02 7.100000000000000000e+02
-2.505111689999999988e-02 1.583671570000000015e-02 7.110000000000000000e+02
-2.372741700000000065e-02 1.498222350000000085e-02 7.120000000000000000e+02
-2.253723139999999972e-02 1.420974730000000054e-02 7.130000000000000000e+02
-2.153587339999999892e-02 1.355934139999999920e-02 7.140000000000000000e+02
-2.072906490000000004e-02 1.304054259999999979e-02 7.150000000000000000e+02
-2.004814150000000170e-02 1.261901860000000028e-02 7.160000000000000000e+02
-1.938438420000000023e-02 1.222610470000000046e-02 7.170000000000000000e+02
-1.865005490000000085e-02 1.181221009999999967e-02 7.180000000000000000e+02
-1.782035829999999849e-02 1.136016850000000009e-02 7.190000000000000000e+02
-1.694488530000000034e-02 1.089286799999999999e-02 7.200000000000000000e+02
-1.609039309999999931e-02 1.044464110000000064e-02 7.210000000000000000e+02
-1.531028750000000029e-02 1.004028319999999974e-02 7.220000000000000000e+02
-1.465797419999999990e-02 9.706497200000000630e-03 7.230000000000000000e+02
-1.417922970000000046e-02 9.464263900000000410e-03 7.240000000000000000e+02
-1.390838619999999921e-02 9.334564199999999257e-03 7.250000000000000000e+02
-1.386070250000000052e-02 9.332656899999999811e-03 7.260000000000000000e+02
-1.402664179999999969e-02 9.452819799999999731e-03 7.270000000000000000e+02
-1.434135440000000074e-02 9.654998799999999978e-03 7.280000000000000000e+02
-1.469802859999999947e-02 9.876251200000000022e-03 7.290000000000000000e+02
-1.498603819999999934e-02 1.004600519999999941e-02 7.300000000000000000e+02
-1.514053339999999956e-02 1.012420649999999991e-02 7.310000000000000000e+02
-1.516342159999999918e-02 1.011466980000000002e-02 7.320000000000000000e+02
-1.508903500000000064e-02 1.004219060000000052e-02 7.330000000000000000e+02
-1.496314999999999971e-02 9.935378999999999391e-03 7.340000000000000000e+02
-1.483154300000000085e-02 9.824752799999999370e-03 7.350000000000000000e+02
-1.474189759999999967e-02 9.742736800000000377e-03 7.360000000000000000e+02
-1.474761959999999934e-02 9.719848600000000755e-03 7.370000000000000000e+02
-1.489448550000000045e-02 9.786605800000000577e-03 7.380000000000000000e+02
-1.520538329999999994e-02 9.958267200000000749e-03 7.390000000000000000e+02
-1.566696169999999902e-02 1.022148129999999981e-02 7.400000000000000000e+02
-1.620483400000000129e-02 1.052474980000000018e-02 7.410000000000000000e+02
-1.670074460000000108e-02 1.078796389999999925e-02 7.420000000000000000e+02
-1.702308649999999951e-02 1.092529300000000085e-02 7.430000000000000000e+02
-1.709938050000000057e-02 1.088905329999999977e-02 7.440000000000000000e+02
-1.693916319999999934e-02 1.069068909999999935e-02 7.450000000000000000e+02
-1.659774779999999977e-02 1.037597659999999963e-02 7.460000000000000000e+02
-1.615715029999999913e-02 9.998321500000000722e-03 7.470000000000000000e+02
-1.568603520000000015e-02 9.613037099999999224e-03 7.480000000000000000e+02
-1.525497439999999941e-02 9.267806999999999434e-03 7.490000000000000000e+02
-1.493072510000000019e-02 9.004592900000000372e-03 7.500000000000000000e+02
-1.475715640000000058e-02 8.855819699999999822e-03 7.510000000000000000e+02
-1.475143429999999957e-02 8.825302099999999747e-03 7.520000000000000000e+02
-1.487350460000000027e-02 8.888244599999999343e-03 7.530000000000000000e+02
-1.503944400000000077e-02 8.991241500000000247e-03 7.540000000000000000e+02
-1.515197750000000024e-02 9.077072099999999866e-03 7.550000000000000000e+02
-1.516342159999999918e-02 9.107589699999999941e-03 7.560000000000000000e+02
-1.507949830000000074e-02 9.082794199999999138e-03 7.570000000000000000e+02
-1.493453980000000042e-02 9.025573699999999214e-03 7.580000000000000000e+02
-1.477622989999999997e-02 8.953094499999999720e-03 7.590000000000000000e+02
-1.463317870000000083e-02 8.886337299999999897e-03 7.600000000000000000e+02
-1.453971859999999942e-02 8.844375599999999144e-03 7.610000000000000000e+02
-1.453208920000000071e-02 8.846282999999999924e-03 7.620000000000000000e+02
-1.463508609999999988e-02 8.907318100000000474e-03 7.630000000000000000e+02
-1.484870909999999947e-02 9.031295800000000221e-03 7.640000000000000000e+02
-1.513290410000000044e-02 9.193420399999999160e-03 7.650000000000000000e+02
-1.540374759999999996e-02 9.342193599999999709e-03 7.660000000000000000e+02
-1.554679869999999950e-02 9.414672900000000538e-03 7.670000000000000000e+02
-1.548385619999999990e-02 9.359359700000000060e-03 7.680000000000000000e+02
-1.520156859999999971e-02 9.168624900000000091e-03 7.690000000000000000e+02
-1.473426819999999922e-02 8.861541699999999494e-03 7.700000000000000000e+02
-1.414489749999999976e-02 8.474350000000000285e-03 7.710000000000000000e+02
-1.349258419999999938e-02 8.043289199999999542e-03 7.720000000000000000e+02
-1.283836359999999954e-02 7.598877000000000409e-03 7.730000000000000000e+02
-1.224136349999999963e-02 7.179260300000000344e-03 7.740000000000000000e+02
-1.174736019999999929e-02 6.814956700000000291e-03 7.750000000000000000e+02
-1.139068600000000056e-02 6.521225000000000285e-03 7.760000000000000000e+02
-1.117324830000000074e-02 6.305694599999999914e-03 7.770000000000000000e+02
-1.106262210000000072e-02 6.149291999999999779e-03 7.780000000000000000e+02
-1.098632809999999967e-02 6.010055499999999995e-03 7.790000000000000000e+02
-1.086425780000000070e-02 5.853653000000000328e-03 7.800000000000000000e+02
-1.066207890000000005e-02 5.661010699999999979e-03 7.810000000000000000e+02
-1.038551329999999953e-02 5.434036300000000264e-03 7.820000000000000000e+02
-1.006507870000000054e-02 5.199432399999999628e-03 7.830000000000000000e+02
-9.746551500000000604e-03 4.983902000000000124e-03 7.840000000000000000e+02
-9.471893300000000862e-03 4.808425899999999725e-03 7.850000000000000000e+02
-9.283065800000000339e-03 4.693985000000000345e-03 7.860000000000000000e+02
-9.223937999999999235e-03 4.663467400000000269e-03 7.870000000000000000e+02
-9.336471600000000037e-03 4.735946700000000231e-03 7.880000000000000000e+02
-9.643554699999999300e-03 4.915237400000000388e-03 7.890000000000000000e+02
-1.013755799999999964e-02 5.197524999999999715e-03 7.900000000000000000e+02
-1.078224179999999997e-02 5.559921300000000323e-03 7.910000000000000000e+02
-1.149940489999999940e-02 5.956649799999999897e-03 7.920000000000000000e+02
-1.219367979999999921e-02 6.341934199999999661e-03 7.930000000000000000e+02
-1.280212399999999980e-02 6.683349600000000092e-03 7.940000000000000000e+02
-1.331329350000000009e-02 6.973266599999999871e-03 7.950000000000000000e+02
-1.375770569999999922e-02 7.232665999999999575e-03 7.960000000000000000e+02
-1.418876649999999996e-02 7.493972800000000059e-03 7.970000000000000000e+02
-1.466178890000000012e-02 7.789611800000000377e-03 7.980000000000000000e+02
-1.522636410000000051e-02 8.148193399999999892e-03 7.990000000000000000e+02
-1.593399049999999831e-02 8.594512900000000205e-03 8.000000000000000000e+02
-1.682090760000000060e-02 9.145736700000000469e-03 8.010000000000000000e+02
-1.788711549999999831e-02 9.801864599999999747e-03 8.020000000000000000e+02
-1.908493039999999835e-02 1.052856450000000041e-02 8.030000000000000000e+02
-2.030754090000000053e-02 1.126289370000000019e-02 8.040000000000000000e+02
-2.142524720000000063e-02 1.193618769999999982e-02 8.050000000000000000e+02
-2.236557009999999915e-02 1.250076290000000021e-02 8.060000000000000000e+02
-2.312850950000000169e-02 1.294898989999999916e-02 8.070000000000000000e+02
-2.375030519999999853e-02 1.329994200000000036e-02 8.080000000000000000e+02
-2.427864069999999957e-02 1.357460020000000010e-02 8.090000000000000000e+02
-2.477264399999999991e-02 1.380538939999999964e-02 8.100000000000000000e+02
-2.531051640000000005e-02 1.403236390000000069e-02 8.110000000000000000e+02
-2.597618100000000096e-02 1.430320740000000021e-02 8.120000000000000000e+02
-2.684020999999999976e-02 1.466178890000000012e-02 8.130000000000000000e+02
-2.792549130000000074e-02 1.511955260000000072e-02 8.140000000000000000e+02
-2.917480470000000103e-02 1.564979550000000080e-02 8.150000000000000000e+02
-3.043746950000000145e-02 1.617813109999999971e-02 8.160000000000000000e+02
-3.153228760000000019e-02 1.660919190000000045e-02 8.170000000000000000e+02
-3.232765199999999839e-02 1.687431340000000030e-02 8.180000000000000000e+02
-3.280258180000000107e-02 1.696586610000000092e-02 8.190000000000000000e+02
-3.303527829999999832e-02 1.692962649999999944e-02 8.200000000000000000e+02
-3.313446040000000287e-02 1.682662960000000027e-02 8.210000000000000000e+02
-3.320884699999999967e-02 1.671600339999999851e-02 8.220000000000000000e+02
-3.337287900000000113e-02 1.665687559999999914e-02 8.230000000000000000e+02
-3.373527529999999913e-02 1.670646669999999862e-02 8.240000000000000000e+02
-3.438568119999999700e-02 1.691055299999999831e-02 8.250000000000000000e+02
-3.537750239999999657e-02 1.729583739999999981e-02 8.260000000000000000e+02
-3.669548029999999961e-02 1.785087590000000030e-02 8.270000000000000000e+02
-3.820991519999999975e-02 1.850700380000000131e-02 8.280000000000000000e+02
-3.967666630000000333e-02 1.914596559999999850e-02 8.290000000000000000e+02
-4.083442689999999820e-02 1.963043210000000108e-02 8.300000000000000000e+02
-4.153442379999999767e-02 1.987838750000000057e-02 8.310000000000000000e+02
-4.178810119999999684e-02 1.988410950000000024e-02 8.320000000000000000e+02
-4.169464109999999890e-02 1.967811579999999977e-02 8.330000000000000000e+02
-4.136848449999999677e-02 1.930427549999999895e-02 8.340000000000000000e+02
-4.092788700000000307e-02 1.881217959999999939e-02 8.350000000000000000e+02
-4.051017760000000245e-02 1.826286319999999991e-02 8.360000000000000000e+02
-4.025268550000000306e-02 1.772689820000000055e-02 8.370000000000000000e+02
-4.027748109999999826e-02 1.726531980000000147e-02 8.380000000000000000e+02
-4.065895080000000300e-02 1.692581179999999921e-02 8.390000000000000000e+02
-4.135322570000000281e-02 1.670837400000000153e-02 8.400000000000000000e+02
-4.217910770000000281e-02 1.655006410000000108e-02 8.410000000000000000e+02
-4.287147520000000184e-02 1.636123659999999883e-02 8.420000000000000000e+02
-4.320716859999999826e-02 1.607322690000000109e-02 8.430000000000000000e+02
-4.313659670000000168e-02 1.567840579999999970e-02 8.440000000000000000e+02
-4.275894169999999717e-02 1.523780819999999946e-02 8.450000000000000000e+02
-4.224014279999999816e-02 1.483535769999999934e-02 8.460000000000000000e+02
-4.174613950000000129e-02 1.453399659999999975e-02 8.470000000000000000e+02
-4.141426089999999949e-02 1.439476010000000084e-02 8.480000000000000000e+02
-4.138183589999999690e-02 1.446342469999999970e-02 8.490000000000000000e+02
-4.177093510000000343e-02 1.477241519999999975e-02 8.500000000000000000e+02
-4.265594479999999800e-02 1.533889769999999958e-02 8.510000000000000000e+02
-4.402542110000000342e-02 1.613998410000000092e-02 8.520000000000000000e+02
-4.572868349999999887e-02 1.710700990000000102e-02 8.530000000000000000e+02
-4.747581480000000187e-02 1.811218259999999858e-02 8.540000000000000000e+02
-4.894447329999999929e-02 1.902008059999999931e-02 8.550000000000000000e+02
-4.994010930000000043e-02 1.974678040000000037e-02 8.560000000000000000e+02
-5.045509339999999787e-02 2.027130129999999905e-02 8.570000000000000000e+02
-5.058479309999999729e-02 2.060890199999999839e-02 8.580000000000000000e+02
-5.043220520000000345e-02 2.078819269999999941e-02 8.590000000000000000e+02
-5.010032650000000032e-02 2.084159849999999911e-02 8.600000000000000000e+02
-4.970932010000000262e-02 2.080917360000000133e-02 8.610000000000000000e+02
-4.939079279999999961e-02 2.074241640000000150e-02 8.620000000000000000e+02
-4.926109310000000019e-02 2.068328859999999866e-02 8.630000000000000000e+02
-4.936027529999999913e-02 2.065277100000000032e-02 8.640000000000000000e+02
-4.958724979999999671e-02 2.061271669999999862e-02 8.650000000000000000e+02
-4.968452450000000048e-02 2.045631410000000108e-02 8.660000000000000000e+02
-4.933166499999999677e-02 2.005386350000000137e-02 8.670000000000000000e+02
-4.831695560000000278e-02 1.932907099999999975e-02 8.680000000000000000e+02
-4.665756229999999671e-02 1.830673219999999837e-02 8.690000000000000000e+02
-4.454422000000000242e-02 1.708221440000000022e-02 8.700000000000000000e+02
-4.221534729999999735e-02 1.577377320000000055e-02 8.710000000000000000e+02
-3.990745539999999980e-02 1.449584959999999922e-02 8.720000000000000000e+02
-3.783798220000000184e-02 1.334381100000000056e-02 8.730000000000000000e+02
-3.621673579999999670e-02 1.240730290000000013e-02 8.740000000000000000e+02
-3.524017329999999670e-02 1.177024840000000065e-02 8.750000000000000000e+02
-3.505516050000000161e-02 1.149749759999999996e-02 8.760000000000000000e+02
-3.572273249999999983e-02 1.162147520000000010e-02 8.770000000000000000e+02
-3.719520569999999748e-02 1.214218140000000029e-02 8.780000000000000000e+02
-3.931045529999999816e-02 1.302146910000000039e-02 8.790000000000000000e+02
-4.189109800000000161e-02 1.421928410000000004e-02 8.800000000000000000e+02
-4.488945009999999874e-02 1.574707029999999897e-02 8.810000000000000000e+02
-4.841995240000000061e-02 1.767158510000000141e-02 8.820000000000000000e+02
-5.268287659999999761e-02 2.008819579999999994e-02 8.830000000000000000e+02
-5.787658689999999884e-02 2.308845519999999998e-02 8.840000000000000000e+02
-6.418800349999999322e-02 2.675056459999999858e-02 8.850000000000000000e+02
-7.179450989999999755e-02 3.114891050000000161e-02 8.860000000000000000e+02
-8.085441590000000400e-02 3.634452819999999668e-02 8.870000000000000000e+02
-9.146308899999999742e-02 4.236412049999999790e-02 8.880000000000000000e+02
-1.035556792999999948e-01 4.916572570000000281e-02 8.890000000000000000e+02
-1.167850493999999933e-01 5.656623840000000319e-02 8.900000000000000000e+02
-1.304721832000000081e-01 6.422615049999999548e-02 8.910000000000000000e+02
-1.437835692999999970e-01 7.173347469999999393e-02 8.920000000000000000e+02
-1.560993195000000000e-01 7.877159120000000458e-02 8.930000000000000000e+02
-1.672430038000000119e-01 8.523750310000000052e-02 8.940000000000000000e+02
-1.773738860999999889e-01 9.118652339999999690e-02 8.950000000000000000e+02
-1.867990494000000001e-01 9.675216670000000296e-02 8.960000000000000000e+02
-1.959199905000000019e-01 1.021251677999999996e-01 8.970000000000000000e+02
-2.052373885999999870e-01 1.075458526999999997e-01 8.980000000000000000e+02
-2.153482436999999972e-01 1.133136748999999943e-01 8.990000000000000000e+02
-2.268905639999999890e-01 1.197528838999999956e-01 9.000000000000000000e+02
-2.403421401999999985e-01 1.271133422999999874e-01 9.010000000000000000e+02
-2.556953430000000194e-01 1.353950499999999890e-01 9.020000000000000000e+02
-2.721643448000000132e-01 1.441822051999999965e-01 9.030000000000000000e+02
-2.881803513000000261e-01 1.526489258000000016e-01 9.040000000000000000e+02
-3.020429611000000070e-01 1.599082947000000088e-01 9.050000000000000000e+02
-3.129291533999999930e-01 1.655445098999999975e-01 9.060000000000000000e+02
-3.212127685999999760e-01 1.697883605999999934e-01 9.070000000000000000e+02
-3.279285431000000250e-01 1.732311249000000053e-01 9.080000000000000000e+02
-3.342523574999999858e-01 1.765289307000000030e-01 9.090000000000000000e+02
-3.413839340000000000e-01 1.803436278999999975e-01 9.100000000000000000e+02
-3.505439758000000183e-01 1.853466034000000040e-01 9.110000000000000000e+02
-3.628883361999999946e-01 1.921691895000000039e-01 9.120000000000000000e+02
-3.792848587000000049e-01 2.012825011999999913e-01 9.130000000000000000e+02
-3.999109268000000106e-01 2.127838135000000019e-01 9.140000000000000000e+02
-4.238119124999999987e-01 2.261734008999999879e-01 9.150000000000000000e+02
-4.487552643000000119e-01 2.402687072999999951e-01 9.160000000000000000e+02
-4.718036651999999997e-01 2.535037994000000072e-01 9.170000000000000000e+02
-4.906282424999999781e-01 2.646331787000000269e-01 9.180000000000000000e+02
-5.045690536000000392e-01 2.732982635000000271e-01 9.190000000000000000e+02
-5.144786835000000336e-01 2.799530029000000253e-01 9.200000000000000000e+02
-5.218744278000000403e-01 2.854042052999999912e-01 9.210000000000000000e+02
-5.284099579000000046e-01 2.905406951999999765e-01 9.220000000000000000e+02
-5.358028411999999907e-01 2.962989806999999920e-01 9.230000000000000000e+02
-5.458498000999999489e-01 3.036632537999999770e-01 9.240000000000000000e+02
-5.602970122999999525e-01 3.135967255000000065e-01 9.250000000000000000e+02
-5.804128646999999752e-01 3.267974853999999763e-01 9.260000000000000000e+02
-6.062602996999999494e-01 3.432884216000000044e-01 9.270000000000000000e+02
-6.360015868999999711e-01 3.620204926000000212e-01 9.280000000000000000e+02
-6.659078598000000015e-01 3.808631896999999933e-01 9.290000000000000000e+02
-6.918659209999999948e-01 3.974552155000000142e-01 9.300000000000000000e+02
-7.116918563999999892e-01 4.104900360000000026e-01 9.310000000000000000e+02
-7.258605957000000553e-01 4.201526642000000256e-01 9.320000000000000000e+02
-7.362608910000000284e-01 4.274425506999999791e-01 9.330000000000000000e+02
-7.449922561999999804e-01 4.335155486999999752e-01 9.340000000000000000e+02
-7.540941237999999602e-01 4.395446776999999972e-01 9.350000000000000000e+02
-7.656569480999999566e-01 4.467487334999999948e-01 9.360000000000000000e+02
-7.818460463999999943e-01 4.564056396000000237e-01 9.370000000000000000e+02
-8.045248984999999742e-01 4.696063994999999935e-01 9.380000000000000000e+02
-8.343119621000000263e-01 4.867000579999999910e-01 9.390000000000000000e+02
-8.694834708999999995e-01 5.066719054999999639e-01 9.400000000000000000e+02
-9.056143760999999515e-01 5.269336700000000207e-01 9.410000000000000000e+02
-9.369750022999999706e-01 5.441341400000000439e-01 9.420000000000000000e+02
-9.593496323000000325e-01 5.558185576999999933e-01 9.430000000000000000e+02
-9.718360901000000496e-01 5.614719391000000392e-01 9.440000000000000000e+02
-9.761686324999999664e-01 5.621051787999999938e-01 9.450000000000000000e+02
-9.751042128000000364e-01 5.593280792000000501e-01 9.460000000000000000e+02
-9.715652465999999876e-01 5.548439026000000496e-01 9.470000000000000000e+02
-9.685066342000000494e-01 5.503597260000000491e-01 9.480000000000000000e+02
-9.689574241999999726e-01 5.476131439000000434e-01 9.490000000000000000e+02
-9.758542180000000510e-01 5.482845306000000418e-01 9.500000000000000000e+02
-9.913126230000000039e-01 5.535907745000000491e-01 9.510000000000000000e+02
-1.015382409100000105e+00 5.635795593000000325e-01 9.520000000000000000e+02
-1.044911265399999900e+00 5.765132903999999892e-01 9.530000000000000000e+02
-1.073606371899999967e+00 5.889244080000000103e-01 9.540000000000000000e+02
-1.094526052500000013e+00 5.969886779999999948e-01 9.550000000000000000e+02
-1.103796958900000069e+00 5.985794066999999830e-01 9.560000000000000000e+02
-1.101820230499999997e+00 5.939407348999999892e-01 9.570000000000000000e+02
-1.091370105700000037e+00 5.846290588000000454e-01 9.580000000000000000e+02
-1.075742721599999951e+00 5.724716186999999623e-01 9.590000000000000000e+02
-1.058380603800000097e+00 5.593490600999999618e-01 9.600000000000000000e+02
-1.042996406599999926e+00 5.472640990999999566e-01 9.610000000000000000e+02
-1.033434390999999897e+00 5.382537842000000294e-01 9.620000000000000000e+02
-1.032986164099999993e+00 5.340499878000000145e-01 9.630000000000000000e+02
-1.043132305100000101e+00 5.354347229000000485e-01 9.640000000000000000e+02
-1.062248230000000015e+00 5.415611267000000062e-01 9.650000000000000000e+02
-1.085231304199999913e+00 5.498161315999999799e-01 9.660000000000000000e+02
-1.105102539100000003e+00 5.566253662000000269e-01 9.670000000000000000e+02
-1.116334915199999944e+00 5.591468810999999928e-01 9.680000000000000000e+02
-1.117268562300000045e+00 5.565147400000000077e-01 9.690000000000000000e+02
-1.109645843500000062e+00 5.495719909999999819e-01 9.700000000000000000e+02
-1.096785545299999942e+00 5.399513245000000516e-01 9.710000000000000000e+02
-1.082454681400000007e+00 5.294952392999999757e-01 9.720000000000000000e+02
-1.070476532000000036e+00 5.200500488000000532e-01 9.730000000000000000e+02
-1.064422607400000054e+00 5.133171081999999830e-01 9.740000000000000000e+02
-1.067224502600000013e+00 5.106735229000000098e-01 9.750000000000000000e+02
-1.080650329600000070e+00 5.129356384000000046e-01 9.760000000000000000e+02
-1.104318618800000040e+00 5.198936462000000036e-01 9.770000000000000000e+02
-1.134486198400000090e+00 5.297393798999999737e-01 9.780000000000000000e+02
-1.164025306699999929e+00 5.390777587999999731e-01 9.790000000000000000e+02
-1.185221672099999957e+00 5.442161559999999509e-01 9.800000000000000000e+02
-1.194028854399999950e+00 5.431518555000000026e-01 9.810000000000000000e+02
-1.191335678099999962e+00 5.361671448000000506e-01 9.820000000000000000e+02
-1.180526733400000028e+00 5.246963501000000418e-01 9.830000000000000000e+02
-1.165117263800000025e+00 5.102691649999999690e-01 9.840000000000000000e+02
-1.148283004799999896e+00 4.942779541000000276e-01 9.850000000000000000e+02
-1.133325576799999901e+00 4.781646728999999763e-01 9.860000000000000000e+02
-1.123897552499999897e+00 4.635353087999999899e-01 9.870000000000000000e+02
-1.123373031599999905e+00 4.519004822000000088e-01 9.880000000000000000e+02
-1.133420944200000058e+00 4.440650939999999935e-01 9.890000000000000000e+02
-1.152526855499999892e+00 4.395561217999999770e-01 9.900000000000000000e+02
-1.175350189200000006e+00 4.364166259999999742e-01 9.910000000000000000e+02
-1.193862914999999969e+00 4.316825866999999817e-01 9.920000000000000000e+02
-1.200769424400000007e+00 4.227180481000000212e-01 9.930000000000000000e+02
-1.193067550699999924e+00 4.085502624999999832e-01 9.940000000000000000e+02
-1.172317504900000085e+00 3.899345397999999796e-01 9.950000000000000000e+02
-1.142189025900000043e+00 3.683891295999999760e-01 9.960000000000000000e+02
-1.106552124000000026e+00 3.454208374000000137e-01 9.970000000000000000e+02
-1.069072723399999925e+00 3.223648070999999837e-01 9.980000000000000000e+02
-1.033357620200000104e+00 3.004379272000000101e-01 9.990000000000000000e+02
-1.002935409500000041e+00 2.807350158999999956e-01 1.000000000000000000e+03
-9.805660247999999912e-01 2.640647888000000054e-01 1.001000000000000000e+03
-9.668998718000000325e-01 2.506065369000000098e-01 1.002000000000000000e+03
-9.593734740999999566e-01 2.396774291999999862e-01 1.003000000000000000e+03
-9.523372650000000439e-01 2.297897338999999872e-01 1.004000000000000000e+03
-9.393920897999999964e-01 2.192382811999999959e-01 1.005000000000000000e+03
-9.168758392000000423e-01 2.069931030000000116e-01 1.006000000000000000e+03
-8.851737976000000341e-01 1.929893494000000098e-01 1.007000000000000000e+03
-8.471412659000000511e-01 1.777572631999999875e-01 1.008000000000000000e+03
-8.062019348000000196e-01 1.619796752999999867e-01 1.009000000000000000e+03
-7.655525208000000248e-01 1.462745666999999972e-01 1.010000000000000000e+03
-7.280483246000000186e-01 1.311912537000000101e-01 1.011000000000000000e+03
-6.962356566999999830e-01 1.172027588000000009e-01 1.012000000000000000e+03
-6.721496582000000553e-01 1.046791076999999959e-01 1.013000000000000000e+03
-6.567039489999999535e-01 9.381103520000000362e-02 1.014000000000000000e+03
-6.489486693999999556e-01 8.449554439999999722e-02 1.015000000000000000e+03
-6.456375121999999855e-01 7.631683350000000032e-02 1.016000000000000000e+03
-6.417274474999999923e-01 6.863403319999999974e-02 1.017000000000000000e+03
-6.323509215999999489e-01 6.084060670000000087e-02 1.018000000000000000e+03
-6.152801514000000305e-01 5.271530149999999887e-02 1.019000000000000000e+03
-5.914154053000000300e-01 4.443359379999999720e-02 1.020000000000000000e+03
-5.631637573000000119e-01 3.630828860000000213e-02 1.021000000000000000e+03
-5.330543518000000480e-01 2.862930299999999831e-02 1.022000000000000000e+03
-5.033950806000000444e-01 2.157974240000000085e-02 1.023000000000000000e+03


==> data/traj_pred_3d.txt <==
x y z
-1.077445800000000065e-03 1.077616300000000093e-03 0.000000000000000000e+00
-1.077445800000000065e-03 1.077616300000000093e-03 1.000000000000000000e+00
-1.077445800000000065e-03 1.077616300000000093e-03 2.000000000000000000e+00
-1.077445800000000065e-03 1.077616300000000093e-03 3.000000000000000000e+00
-1.077445800000000065e-03 1.077616300000000093e-03 4.000000000000000000e+00
-1.077445800000000065e-03 1.077616300000000093e-03 5.000000000000000000e+00
-1.077445800000000065e-03 1.077616300000000093e-03 6.000000000000000000e+00
-1.077445800000000065e-03 1.077616300000000093e-03 7.000000000000000000e+00
-1.077445800000000065e-03 1.077616300000000093e-03 8.000000000000000000e+00
-1.077445800000000065e-03 1.077616300000000093e-03 9.000000000000000000e+00
-1.077445800000000065e-03 1.077616300000000093e-03 1.000000000000000000e+01
-1.077445800000000065e-03 1.077616300000000093e-03 1.100000000000000000e+01
-1.077445800000000065e-03 1.077616300000000093e-03 1.200000000000000000e+01
-1.077445800000000065e-03 1.077616300000000093e-03 1.300000000000000000e+01
-1.077445800000000065e-03 1.077616300000000093e-03 1.400000000000000000e+01
-1.077445800000000065e-03 1.077616300000000093e-03 1.500000000000000000e+01
-1.077445800000000065e-03 1.077616300000000093e-03 1.600000000000000000e+01
-1.077445800000000065e-03 1.077616300000000093e-03 1.700000000000000000e+01
-1.077445800000000065e-03 1.077616300000000093e-03 1.800000000000000000e+01
-1.077445800000000065e-03 1.077616300000000093e-03 1.900000000000000000e+01
-1.077445800000000065e-03 1.077616300000000093e-03 2.000000000000000000e+01
-1.077445800000000065e-03 1.077616300000000093e-03 2.100000000000000000e+01
-1.077445800000000065e-03 1.077616300000000093e-03 2.200000000000000000e+01
-1.077445800000000065e-03 1.077616300000000093e-03 2.300000000000000000e+01
2.215768700000000143e-03 -1.179035400000000072e-03 2.400000000000000000e+01
5.508983299999999951e-03 -3.435687199999999837e-03 2.500000000000000000e+01
8.802197899999999325e-03 -5.692338899999999785e-03 2.600000000000000000e+01
1.209541249999999957e-02 -7.948990700000000201e-03 2.700000000000000000e+01
1.538862709999999981e-02 -1.020564239999999928e-02 2.800000000000000000e+01
1.868184170000000005e-02 -1.246229419999999970e-02 2.900000000000000000e+01
2.197505630000000029e-02 -1.471894590000000051e-02 3.000000000000000000e+01
2.526827090000000053e-02 -1.697559770000000093e-02 3.100000000000000000e+01
2.197505630000000029e-02 -1.471894590000000051e-02 3.200000000000000000e+01
1.868184170000000005e-02 -1.246229419999999970e-02 3.300000000000000000e+01
1.538862709999999981e-02 -1.020564239999999928e-02 3.400000000000000000e+01
1.209541249999999957e-02 -7.948990700000000201e-03 3.500000000000000000e+01
8.802197899999999325e-03 -5.692338899999999785e-03 3.600000000000000000e+01
5.508983299999999951e-03 -3.435687199999999837e-03 3.700000000000000000e+01
2.215768700000000143e-03 -1.179035400000000072e-03 3.800000000000000000e+01
-1.077445800000000065e-03 1.077616300000000093e-03 3.900000000000000000e+01
-2.703193999999999909e-03 -2.356119099999999869e-03 4.000000000000000000e+01
-4.328942199999999754e-03 -5.789854500000000265e-03 4.100000000000000000e+01
-5.954690299999999999e-03 -9.223589900000000660e-03 4.200000000000000000e+01
-7.580438499999999843e-03 -1.265732529999999932e-02 4.300000000000000000e+01
-9.206186599999999221e-03 -1.609106069999999972e-02 4.400000000000000000e+01
-1.083193479999999993e-02 -1.952479609999999838e-02 4.500000000000000000e+01
-1.245768289999999931e-02 -2.295853150000000051e-02 4.600000000000000000e+01
-1.408343110000000002e-02 -2.639226689999999917e-02 4.700000000000000000e+01
-1.660270729999999834e-02 -2.405196789999999862e-02 4.800000000000000000e+01
-1.912198349999999838e-02 -2.171166890000000155e-02 4.900000000000000000e+01
-2.164125969999999843e-02 -1.937136999999999887e-02 5.000000000000000000e+01
-2.416053589999999848e-02 -1.703107099999999832e-02 5.100000000000000000e+01
-2.667981209999999853e-02 -1.469077199999999951e-02 5.200000000000000000e+01
-2.919908829999999858e-02 -1.235047300000000070e-02 5.300000000000000000e+01
-3.171836449999999863e-02 -1.001017400000000016e-02 5.400000000000000000e+01
-3.423764070000000215e-02 -7.669874999999999610e-03 5.500000000000000000e+01
-3.420829999999999704e-02 -1.328061900000000045e-02 5.600000000000000000e+01
-3.417895919999999754e-02 -1.889136309999999916e-02 5.700000000000000000e+01
-3.414961849999999938e-02 -2.450210710000000000e-02 5.800000000000000000e+01
-3.412027780000000121e-02 -3.011285110000000084e-02 5.900000000000000000e+01
-3.409093710000000305e-02 -3.572359509999999821e-02 6.000000000000000000e+01
-3.406159629999999661e-02 -4.133433909999999906e-02 6.100000000000000000e+01
-3.403225559999999844e-02 -4.694508309999999990e-02 6.200000000000000000e+01
-3.400291490000000028e-02 -5.255582710000000074e-02 6.300000000000000000e+01
-3.022873790000000019e-02 -6.050630919999999691e-02 6.400000000000000000e+01
-2.645456079999999877e-02 -6.845679130000000001e-02 6.500000000000000000e+01
-2.268038379999999868e-02 -7.640727329999999484e-02 6.600000000000000000e+01
-1.890620679999999859e-02 -8.435775539999999795e-02 6.700000000000000000e+01
-1.513202970000000064e-02 -9.230823750000000105e-02 6.800000000000000000e+01
-1.135785270000000055e-02 -1.002587196000000042e-01 6.900000000000000000e+01
-7.583675699999999596e-03 -1.082092016999999934e-01 7.000000000000000000e+01
-3.809498599999999909e-03 -1.161596837000000021e-01 7.100000000000000000e+01
-5.031006499999999930e-03 -1.205504941000000024e-01 7.200000000000000000e+01
-6.252514300000000351e-03 -1.249413045000000028e-01 7.300000000000000000e+01
-7.474022099999999905e-03 -1.293321148000000087e-01 7.400000000000000000e+01
-8.695529900000000326e-03 -1.337229252000000090e-01 7.500000000000000000e+01
-9.917037700000000747e-03 -1.381137355000000011e-01 7.600000000000000000e+01
-1.113854549999999943e-02 -1.425045459000000014e-01 7.700000000000000000e+01
-1.236005329999999985e-02 -1.468953563000000018e-01 7.800000000000000000e+01
-1.358156110000000028e-02 -1.512861665999999938e-01 7.900000000000000000e+01
-1.773456730000000023e-02 -1.679878427000000007e-01 8.000000000000000000e+01
-2.188757350000000018e-02 -1.846895186999999994e-01 8.100000000000000000e+01
-2.604057959999999880e-02 -2.013911946999999980e-01 8.200000000000000000e+01
-3.019358579999999875e-02 -2.180928708000000049e-01 8.300000000000000000e+01
-3.434659200000000218e-02 -2.347945468000000036e-01 8.400000000000000000e+01
-3.849959809999999732e-02 -2.514962229000000105e-01 8.500000000000000000e+01
-4.265260430000000075e-02 -2.681978989000000091e-01 8.600000000000000000e+01
-4.680561049999999723e-02 -2.848995750000000160e-01 8.700000000000000000e+01
-6.038198699999999808e-02 -2.930394009999999771e-01 8.800000000000000000e+01
-7.395836349999999892e-02 -3.011792269999999938e-01 8.900000000000000000e+01
-8.753473999999999977e-02 -3.093190530000000105e-01 9.000000000000000000e+01
-1.011111165000000006e-01 -3.174588790000000271e-01 9.100000000000000000e+01
-1.146874930000000015e-01 -3.255987050999999965e-01 9.200000000000000000e+01
-1.282638694999999884e-01 -3.337385311000000132e-01 9.300000000000000000e+01
-1.418402460000000032e-01 -3.418783570999999744e-01 9.400000000000000000e+01
-1.554166224999999901e-01 -3.500181830999999910e-01 9.500000000000000000e+01
-1.409929823999999943e-01 -3.598373583000000209e-01 9.600000000000000000e+01
-1.265693424000000067e-01 -3.696565334999999952e-01 9.700000000000000000e+01
-1.121457022999999970e-01 -3.794757087000000251e-01 9.800000000000000000e+01
-9.772206229999999549e-02 -3.892948840000000077e-01 9.900000000000000000e+01
-8.329842219999999964e-02 -3.991140591999999820e-01 1.000000000000000000e+02
-6.887478219999999818e-02 -4.089332344000000119e-01 1.010000000000000000e+02
-5.445114210000000232e-02 -4.187524095999999862e-01 1.020000000000000000e+02
-4.002750210000000086e-02 -4.285715848000000161e-01 1.030000000000000000e+02
-5.581570720000000180e-02 -4.331352277000000139e-01 1.040000000000000000e+02
-7.160391230000000273e-02 -4.376988706000000118e-01 1.050000000000000000e+02
-8.739211739999999673e-02 -4.422625135000000096e-01 1.060000000000000000e+02
-1.031803225000000046e-01 -4.468261564000000075e-01 1.070000000000000000e+02
-1.189685275999999986e-01 -4.513897991999999970e-01 1.080000000000000000e+02
-1.347567326999999926e-01 -4.559534420999999949e-01 1.090000000000000000e+02
-1.505449378000000005e-01 -4.605170849999999927e-01 1.100000000000000000e+02
-1.663331429000000083e-01 -4.650807278999999905e-01 1.110000000000000000e+02
-1.567041030999999918e-01 -4.716295393000000113e-01 1.120000000000000000e+02
-1.470750634000000112e-01 -4.781783506000000239e-01 1.130000000000000000e+02
-1.374460235999999946e-01 -4.847271619999999892e-01 1.140000000000000000e+02
-1.278169838999999863e-01 -4.912759734000000100e-01 1.150000000000000000e+02
-1.181879440999999975e-01 -4.978247847999999753e-01 1.160000000000000000e+02
-1.085589042999999948e-01 -5.043735961999999962e-01 1.170000000000000000e+02
-9.892986460000000037e-02 -5.109224075999999615e-01 1.180000000000000000e+02
-8.930082479999999767e-02 -5.174712190000000378e-01 1.190000000000000000e+02
-9.847703169999999506e-02 -5.222601326000000377e-01 1.200000000000000000e+02
-1.076532386000000063e-01 -5.270490462000000376e-01 1.210000000000000000e+02
-1.168294455000000037e-01 -5.318379598000000374e-01 1.220000000000000000e+02
-1.260056524000000011e-01 -5.366268734000000373e-01 1.230000000000000000e+02
-1.351818593000000124e-01 -5.414157871000000455e-01 1.240000000000000000e+02
-1.443580661999999959e-01 -5.462047007000000454e-01 1.250000000000000000e+02
-1.535342729999999989e-01 -5.509936143000000452e-01 1.260000000000000000e+02
-1.627104799000000102e-01 -5.557825279000000451e-01 1.270000000000000000e+02
-1.752541441999999894e-01 -5.583581738999999766e-01 1.280000000000000000e+02
-1.877978084999999964e-01 -5.609338199000000191e-01 1.290000000000000000e+02
-2.003414729000000116e-01 -5.635094658999999506e-01 1.300000000000000000e+02
-2.128851371999999909e-01 -5.660851117999999849e-01 1.310000000000000000e+02
-2.254288014999999978e-01 -5.686607578000000274e-01 1.320000000000000000e+02
-2.379724658000000048e-01 -5.712364037999999589e-01 1.330000000000000000e+02
-2.505161301000000118e-01 -5.738120498000000014e-01 1.340000000000000000e+02
-2.630597943999999910e-01 -5.763876957000000356e-01 1.350000000000000000e+02
-2.576101195000000121e-01 -5.609817268000000245e-01 1.360000000000000000e+02
-2.521604445999999777e-01 -5.455757578000000052e-01 1.370000000000000000e+02
-2.467107696999999988e-01 -5.301697888999999941e-01 1.380000000000000000e+02
-2.412610947999999922e-01 -5.147638199999999831e-01 1.390000000000000000e+02
-2.358114199000000133e-01 -4.993578510000000192e-01 1.400000000000000000e+02
-2.303617450000000066e-01 -4.839518821000000082e-01 1.410000000000000000e+02
-2.249120701000000000e-01 -4.685459130999999888e-01 1.420000000000000000e+02
-2.194623951999999933e-01 -4.531399441999999778e-01 1.430000000000000000e+02
-2.164547806000000074e-01 -4.465132908000000178e-01 1.440000000000000000e+02
-2.134471659999999937e-01 -4.398866375000000106e-01 1.450000000000000000e+02
-2.104395514000000078e-01 -4.332599842000000034e-01 1.460000000000000000e+02
-2.074319367000000136e-01 -4.266333307999999880e-01 1.470000000000000000e+02
-2.044243220999999999e-01 -4.200066774999999808e-01 1.480000000000000000e+02
-2.014167074999999862e-01 -4.133800241000000208e-01 1.490000000000000000e+02
-1.984090929000000003e-01 -4.067533708000000137e-01 1.500000000000000000e+02
-1.954014782999999866e-01 -4.001267173999999982e-01 1.510000000000000000e+02
-1.959208875000000016e-01 -3.884120073999999811e-01 1.520000000000000000e+02
-1.964402966999999889e-01 -3.766972974999999724e-01 1.530000000000000000e+02
-1.969597059000000039e-01 -3.649825875000000108e-01 1.540000000000000000e+02
-1.974791150999999911e-01 -3.532678774999999938e-01 1.550000000000000000e+02
-1.979985243000000061e-01 -3.415531674999999767e-01 1.560000000000000000e+02
-1.985179334000000129e-01 -3.298384575000000152e-01 1.570000000000000000e+02
-1.990373426000000001e-01 -3.181237474999999981e-01 1.580000000000000000e+02
-1.995567517999999874e-01 -3.064090375999999893e-01 1.590000000000000000e+02
-1.905043076000000057e-01 -2.922368430000000239e-01 1.600000000000000000e+02
-1.814518633999999964e-01 -2.780646484000000029e-01 1.610000000000000000e+02
-1.723994191999999870e-01 -2.638924537999999820e-01 1.620000000000000000e+02
-1.633469750000000054e-01 -2.497202591999999888e-01 1.630000000000000000e+02
-1.542945306999999877e-01 -2.355480645999999956e-01 1.640000000000000000e+02
-1.452420865000000061e-01 -2.213758700000000024e-01 1.650000000000000000e+02
-1.361896422999999967e-01 -2.072036754000000092e-01 1.660000000000000000e+02
-1.271371980999999873e-01 -1.930314807000000077e-01 1.670000000000000000e+02
-1.128507564999999963e-01 -1.843834444999999933e-01 1.680000000000000000e+02
-9.856431490000000517e-02 -1.757354083000000067e-01 1.690000000000000000e+02
-8.427787330000000021e-02 -1.670873720999999923e-01 1.700000000000000000e+02
-6.999143169999999525e-02 -1.584393357999999974e-01 1.710000000000000000e+02
-5.570499009999999723e-02 -1.497912996000000108e-01 1.720000000000000000e+02
-4.141854849999999921e-02 -1.411432633999999964e-01 1.730000000000000000e+02
-2.713210679999999986e-02 -1.324952272000000097e-01 1.740000000000000000e+02
-1.284566520000000010e-02 -1.238471909000000010e-01 1.750000000000000000e+02
-1.097214399999999965e-02 -1.120948261999999973e-01 1.760000000000000000e+02
-9.098622799999999192e-03 -1.003424613999999992e-01 1.770000000000000000e+02
-7.225101500000000003e-03 -8.859009660000000119e-02 1.780000000000000000e+02
-5.351580300000000415e-03 -7.683773180000000314e-02 1.790000000000000000e+02
-3.478058999999999925e-03 -6.508536700000000508e-02 1.800000000000000000e+02
-1.604537799999999903e-03 -5.333300230000000142e-02 1.810000000000000000e+02
2.689834000000000105e-04 -4.158063750000000336e-02 1.820000000000000000e+02
2.142504700000000175e-03 -2.982827269999999836e-02 1.830000000000000000e+02
1.740010900000000041e-03 -2.596503660000000144e-02 1.840000000000000000e+02
1.337517000000000090e-03 -2.210180039999999971e-02 1.850000000000000000e+02
9.350231999999999554e-04 -1.823856429999999931e-02 1.860000000000000000e+02
5.325294000000000381e-04 -1.437532820000000065e-02 1.870000000000000000e+02
1.300356000000000125e-04 -1.051209210000000026e-02 1.880000000000000000e+02
-2.724582000000000132e-04 -6.648855900000000263e-03 1.890000000000000000e+02
-6.749520000000000389e-04 -2.785619799999999868e-03 1.900000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 1.910000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 1.920000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 1.930000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 1.940000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 1.950000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 1.960000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 1.970000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 1.980000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 1.990000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.000000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.010000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.020000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.030000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.040000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.050000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.060000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.070000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.080000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.090000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.100000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.110000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.120000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.130000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.140000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.150000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.160000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.170000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.180000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.190000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.200000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.210000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.220000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.230000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.240000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.250000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.260000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.270000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.280000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.290000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.300000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.310000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.320000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.330000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.340000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.350000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.360000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.370000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.380000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.390000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.400000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.410000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.420000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.430000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.440000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.450000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.460000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.470000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.480000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.490000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.500000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.510000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.520000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.530000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.540000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.550000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.560000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.570000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.580000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.590000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.600000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.610000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.620000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.630000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.640000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.650000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.660000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.670000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.680000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.690000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.700000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.710000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.720000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.730000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.740000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.750000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.760000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.770000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.780000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.790000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.800000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.810000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.820000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.830000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.840000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.850000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.860000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.870000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.880000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.890000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.900000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.910000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.920000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.930000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.940000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.950000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.960000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.970000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.980000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 2.990000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.000000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.010000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.020000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.030000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.040000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.050000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.060000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.070000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.080000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.090000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.100000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.110000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.120000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.130000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.140000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.150000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.160000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.170000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.180000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.190000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.200000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.210000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.220000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.230000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.240000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.250000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.260000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.270000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.280000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.290000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.300000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.310000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.320000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.330000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.340000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.350000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.360000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.370000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.380000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.390000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.400000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.410000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.420000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.430000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.440000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.450000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.460000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.470000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.480000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.490000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.500000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.510000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.520000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.530000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.540000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.550000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.560000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.570000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.580000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 3.590000000000000000e+02
2.215768700000000143e-03 -1.179035400000000072e-03 3.600000000000000000e+02
5.508983299999999951e-03 -3.435687199999999837e-03 3.610000000000000000e+02
8.802197899999999325e-03 -5.692338899999999785e-03 3.620000000000000000e+02
1.209541249999999957e-02 -7.948990700000000201e-03 3.630000000000000000e+02
1.538862709999999981e-02 -1.020564239999999928e-02 3.640000000000000000e+02
1.868184170000000005e-02 -1.246229419999999970e-02 3.650000000000000000e+02
2.197505630000000029e-02 -1.471894590000000051e-02 3.660000000000000000e+02
2.526827090000000053e-02 -1.697559770000000093e-02 3.670000000000000000e+02
3.841790710000000247e-02 -1.960001919999999898e-02 3.680000000000000000e+02
5.156754320000000308e-02 -2.222444079999999836e-02 3.690000000000000000e+02
6.471717940000000502e-02 -2.484886229999999988e-02 3.700000000000000000e+02
7.786681560000000002e-02 -2.747328380000000139e-02 3.710000000000000000e+02
9.101645179999999502e-02 -3.009770540000000077e-02 3.720000000000000000e+02
1.041660878999999956e-01 -3.272212690000000229e-02 3.730000000000000000e+02
1.173157241000000045e-01 -3.534654839999999687e-02 3.740000000000000000e+02
1.304653602999999995e-01 -3.797096999999999972e-02 3.750000000000000000e+02
1.279659900000000017e-01 -3.682856699999999955e-02 3.760000000000000000e+02
1.254666197000000039e-01 -3.568616389999999805e-02 3.770000000000000000e+02
1.229672494000000060e-01 -3.454376089999999788e-02 3.780000000000000000e+02
1.204678792000000026e-01 -3.340135789999999771e-02 3.790000000000000000e+02
1.179685089000000048e-01 -3.225895489999999755e-02 3.800000000000000000e+02
1.154691385999999931e-01 -3.111655190000000085e-02 3.810000000000000000e+02
1.129697682999999953e-01 -2.997414879999999934e-02 3.820000000000000000e+02
1.104703981000000057e-01 -2.883174579999999917e-02 3.830000000000000000e+02
1.278989058999999984e-01 -3.328032279999999787e-02 3.840000000000000000e+02
1.453274137999999993e-01 -3.772889969999999871e-02 3.850000000000000000e+02
1.627559217000000003e-01 -4.217747659999999954e-02 3.860000000000000000e+02
1.801844296000000012e-01 -4.662605350000000037e-02 3.870000000000000000e+02
1.976129373999999939e-01 -5.107463040000000121e-02 3.880000000000000000e+02
2.150414452999999948e-01 -5.552320740000000338e-02 3.890000000000000000e+02
2.324699531999999957e-01 -5.997178429999999727e-02 3.900000000000000000e+02
2.498984610999999967e-01 -6.442036119999999810e-02 3.910000000000000000e+02
2.514213717000000070e-01 -4.937420890000000090e-02 3.920000000000000000e+02
2.529442822999999896e-01 -3.432805659999999676e-02 3.930000000000000000e+02
2.544671929999999804e-01 -1.928190429999999955e-02 3.940000000000000000e+02
2.559901036000000185e-01 -4.235751999999999746e-03 3.950000000000000000e+02
2.575130142000000011e-01 1.081040030000000006e-02 3.960000000000000000e+02
2.590359248999999919e-01 2.585655259999999900e-02 3.970000000000000000e+02
2.605588354999999745e-01 4.090270490000000314e-02 3.980000000000000000e+02
2.620817461000000126e-01 5.594885720000000034e-02 3.990000000000000000e+02
2.832734527999999918e-01 4.498703400000000213e-02 4.000000000000000000e+02
3.044651595999999794e-01 3.402521070000000258e-02 4.010000000000000000e+02
3.256568663000000141e-01 2.306338750000000090e-02 4.020000000000000000e+02
3.468485729999999934e-01 1.210156419999999962e-02 4.030000000000000000e+02
3.680402797999999809e-01 1.139741000000000105e-03 4.040000000000000000e+02
3.892319865000000156e-01 -9.822082200000000277e-03 4.050000000000000000e+02
4.104236931999999949e-01 -2.078390550000000156e-02 4.060000000000000000e+02
4.316153999999999824e-01 -3.174572870000000324e-02 4.070000000000000000e+02
4.318420968000000193e-01 -2.735953509999999866e-02 4.080000000000000000e+02
4.320687936000000007e-01 -2.297334139999999969e-02 4.090000000000000000e+02
4.322954903999999821e-01 -1.858714770000000072e-02 4.100000000000000000e+02
4.325221872000000189e-01 -1.420095409999999961e-02 4.110000000000000000e+02
4.327488840000000003e-01 -9.814760400000000634e-03 4.120000000000000000e+02
4.329755806999999734e-01 -5.428566800000000393e-03 4.130000000000000000e+02
4.332022775000000103e-01 -1.042373099999999901e-03 4.140000000000000000e+02
4.334289742999999917e-01 3.343820600000000157e-03 4.150000000000000000e+02
4.641158000000000228e-01 -3.743153899999999805e-03 4.160000000000000000e+02
4.948026255999999901e-01 -1.083012830000000017e-02 4.170000000000000000e+02
5.254894512000000129e-01 -1.791710280000000099e-02 4.180000000000000000e+02
5.561762768000000356e-01 -2.500407719999999875e-02 4.190000000000000000e+02
5.868631023999999474e-01 -3.209105169999999785e-02 4.200000000000000000e+02
6.175499279999999702e-01 -3.917802609999999908e-02 4.210000000000000000e+02
6.482367535999999930e-01 -4.626500060000000164e-02 4.220000000000000000e+02
6.789235793000000241e-01 -5.335197500000000287e-02 4.230000000000000000e+02
7.055635369999999629e-01 -5.730367930000000026e-02 4.240000000000000000e+02
7.322034947000000127e-01 -6.125538359999999766e-02 4.250000000000000000e+02
7.588434524999999597e-01 -6.520708790000000199e-02 4.260000000000000000e+02
7.854834102000000096e-01 -6.915879210000000499e-02 4.270000000000000000e+02
8.121233679999999566e-01 -7.311049640000000238e-02 4.280000000000000000e+02
8.387633257000000064e-01 -7.706220069999999978e-02 4.290000000000000000e+02
8.654032833999999452e-01 -8.101390499999999717e-02 4.300000000000000000e+02
8.920432412000000033e-01 -8.496560929999999456e-02 4.310000000000000000e+02
8.851420510999999935e-01 -7.569144120000000087e-02 4.320000000000000000e+02
8.782408610999999921e-01 -6.641727299999999889e-02 4.330000000000000000e+02
8.713396709999999823e-01 -5.714310489999999826e-02 4.340000000000000000e+02
8.644384808999999725e-01 -4.786893670000000323e-02 4.350000000000000000e+02
8.575372908999999710e-01 -3.859476860000000259e-02 4.360000000000000000e+02
8.506361007999999613e-01 -2.932060040000000062e-02 4.370000000000000000e+02
8.437349107999999598e-01 -2.004643229999999998e-02 4.380000000000000000e+02
8.368337206999999500e-01 -1.077226409999999975e-02 4.390000000000000000e+02
8.654465078999999950e-01 7.332528999999999740e-04 4.400000000000000000e+02
8.940592952000000482e-01 1.223876989999999991e-02 4.410000000000000000e+02
9.226720823999999821e-01 2.374428699999999934e-02 4.420000000000000000e+02
9.512848696000000270e-01 3.524980400000000264e-02 4.430000000000000000e+02
9.798976568999999692e-01 4.675532109999999686e-02 4.440000000000000000e+02
1.008510444099999903e+00 5.826083809999999669e-02 4.450000000000000000e+02
1.037123231300000059e+00 6.976635509999999651e-02 4.460000000000000000e+02
1.065736018499999993e+00 8.127187219999999768e-02 4.470000000000000000e+02
1.090574375799999940e+00 7.643891140000000362e-02 4.480000000000000000e+02
1.115412733100000109e+00 7.160595059999999568e-02 4.490000000000000000e+02
1.140251090400000056e+00 6.677298980000000161e-02 4.500000000000000000e+02
1.165089447700000003e+00 6.194002900000000061e-02 4.510000000000000000e+02
1.189927804999999950e+00 5.710706819999999961e-02 4.520000000000000000e+02
1.214766162299999896e+00 5.227410739999999861e-02 4.530000000000000000e+02
1.239604519600000065e+00 4.744114659999999761e-02 4.540000000000000000e+02
1.264442876900000012e+00 4.260818579999999661e-02 4.550000000000000000e+02
1.278002157900000046e+00 4.438586929999999847e-02 4.560000000000000000e+02
1.291561438800000072e+00 4.616355290000000167e-02 4.570000000000000000e+02
1.305120719800000106e+00 4.794123639999999659e-02 4.580000000000000000e+02
1.318680000799999918e+00 4.971891999999999978e-02 4.590000000000000000e+02
1.332239281699999944e+00 5.149660350000000164e-02 4.600000000000000000e+02
1.345798562699999978e+00 5.327428709999999790e-02 4.610000000000000000e+02
1.359357843700000013e+00 5.505197059999999976e-02 4.620000000000000000e+02
1.372917124700000047e+00 5.682965410000000162e-02 4.630000000000000000e+02
1.404882940500000066e+00 5.047458190000000261e-02 4.640000000000000000e+02
1.436848756400000093e+00 4.411950969999999667e-02 4.650000000000000000e+02
1.468814572299999899e+00 3.776443740000000326e-02 4.660000000000000000e+02
1.500780388199999926e+00 3.140936519999999732e-02 4.670000000000000000e+02
1.532746204099999954e+00 2.505429290000000045e-02 4.680000000000000000e+02
1.564712019899999973e+00 1.869922070000000144e-02 4.690000000000000000e+02
1.596677835800000000e+00 1.234414839999999937e-02 4.700000000000000000e+02
1.628643651700000028e+00 5.989076200000000363e-03 4.710000000000000000e+02
1.612573040900000088e+00 4.416353399999999735e-03 4.720000000000000000e+02
1.596502429999999917e+00 2.843630599999999974e-03 4.730000000000000000e+02
1.580431819199999977e+00 1.270907900000000030e-03 4.740000000000000000e+02
1.564361208400000036e+00 -3.018149000000000027e-04 4.750000000000000000e+02
1.548290597500000088e+00 -1.874537699999999927e-03 4.760000000000000000e+02
1.532219986699999925e+00 -3.447260399999999871e-03 4.770000000000000000e+02
1.516149375799999977e+00 -5.019983199999999632e-03 4.780000000000000000e+02
1.500078765000000036e+00 -6.592706000000000260e-03 4.790000000000000000e+02
1.515322485500000038e+00 -1.474185970000000019e-02 4.800000000000000000e+02
1.530566206100000048e+00 -2.289101340000000012e-02 4.810000000000000000e+02
1.545809926600000050e+00 -3.104016719999999965e-02 4.820000000000000000e+02
1.561053647100000052e+00 -3.918932089999999785e-02 4.830000000000000000e+02
1.576297367600000054e+00 -4.733847459999999951e-02 4.840000000000000000e+02
1.591541088100000056e+00 -5.548762830000000118e-02 4.850000000000000000e+02
1.606784808700000067e+00 -6.363678209999999724e-02 4.860000000000000000e+02
1.622028529200000069e+00 -7.178593580000000585e-02 4.870000000000000000e+02
1.600045019499999999e+00 -7.707148040000000311e-02 4.880000000000000000e+02
1.578061509799999929e+00 -8.235702509999999477e-02 4.890000000000000000e+02
1.556078000100000081e+00 -8.764256970000000591e-02 4.900000000000000000e+02
1.534094490400000010e+00 -9.292811430000000317e-02 4.910000000000000000e+02
1.512110980699999940e+00 -9.821365899999999483e-02 4.920000000000000000e+02
1.490127471000000092e+00 -1.034992036000000060e-01 4.930000000000000000e+02
1.468143961300000022e+00 -1.087847482999999976e-01 4.940000000000000000e+02
1.446160451599999952e+00 -1.140702928999999949e-01 4.950000000000000000e+02
1.418255000700000101e+00 -1.081717100999999986e-01 4.960000000000000000e+02
1.390349549900000037e+00 -1.022731273000000024e-01 4.970000000000000000e+02
1.362444099099999972e+00 -9.637454450000000616e-02 4.980000000000000000e+02
1.334538648199999900e+00 -9.047596169999999605e-02 4.990000000000000000e+02
1.306633197400000057e+00 -8.457737889999999981e-02 5.000000000000000000e+02
1.278727746599999993e+00 -7.867879619999999796e-02 5.010000000000000000e+02
1.250822295699999920e+00 -7.278021340000000172e-02 5.020000000000000000e+02
1.222916844900000077e+00 -6.688163060000000548e-02 5.030000000000000000e+02
1.197398127900000109e+00 -6.583349950000000339e-02 5.040000000000000000e+02
1.171879410899999918e+00 -6.478536830000000690e-02 5.050000000000000000e+02
1.146360693899999950e+00 -6.373723720000000481e-02 5.060000000000000000e+02
1.120841976799999973e+00 -6.268910610000000272e-02 5.070000000000000000e+02
1.095323259800000004e+00 -6.164097500000000063e-02 5.080000000000000000e+02
1.069804542800000036e+00 -6.059284389999999854e-02 5.090000000000000000e+02
1.044285825800000067e+00 -5.954471280000000338e-02 5.100000000000000000e+02
1.018767108800000099e+00 -5.849658159999999996e-02 5.110000000000000000e+02
1.015043170700000053e+00 -5.197287479999999904e-02 5.120000000000000000e+02
1.011319232600000007e+00 -4.544916789999999679e-02 5.130000000000000000e+02
1.007595294599999969e+00 -3.892546110000000281e-02 5.140000000000000000e+02
1.003871356499999923e+00 -3.240175420000000056e-02 5.150000000000000000e+02
1.000147418400000099e+00 -2.587804739999999964e-02 5.160000000000000000e+02
9.964234803000000529e-01 -1.935434050000000086e-02 5.170000000000000000e+02
9.926995423000000152e-01 -1.283063369999999995e-02 5.180000000000000000e+02
9.889756041999999692e-01 -6.306926800000000298e-03 5.190000000000000000e+02
9.813383262000000551e-01 -1.468303309999999945e-02 5.200000000000000000e+02
9.737010481000000217e-01 -2.305913929999999987e-02 5.210000000000000000e+02
9.660637700999999966e-01 -3.143524550000000028e-02 5.220000000000000000e+02
9.584264920999999715e-01 -3.981135169999999723e-02 5.230000000000000000e+02
9.507892140000000492e-01 -4.818745800000000246e-02 5.240000000000000000e+02
9.431519360000000241e-01 -5.656356419999999940e-02 5.250000000000000000e+02
9.355146579999999989e-01 -6.493967039999999635e-02 5.260000000000000000e+02
9.278773799999999738e-01 -7.331577659999999330e-02 5.270000000000000000e+02
8.929513794000000226e-01 -6.802996420000000100e-02 5.280000000000000000e+02
8.580253788999999687e-01 -6.274415170000000042e-02 5.290000000000000000e+02
8.230993783000000175e-01 -5.745833919999999984e-02 5.300000000000000000e+02
7.881733777999999635e-01 -5.217252669999999926e-02 5.310000000000000000e+02
7.532473772000000123e-01 -4.688671430000000001e-02 5.320000000000000000e+02
7.183213766999999583e-01 -4.160090179999999943e-02 5.330000000000000000e+02
6.833953761000000071e-01 -3.631508929999999885e-02 5.340000000000000000e+02
6.484693755999999532e-01 -3.102927679999999827e-02 5.350000000000000000e+02
6.201181341000000513e-01 -3.709981980000000290e-02 5.360000000000000000e+02
5.917668926000000384e-01 -4.317036280000000059e-02 5.370000000000000000e+02
5.634156511000000256e-01 -4.924090579999999828e-02 5.380000000000000000e+02
5.350644096000000127e-01 -5.531144880000000291e-02 5.390000000000000000e+02
5.067131679999999916e-01 -6.138199180000000060e-02 5.400000000000000000e+02
4.783619264999999787e-01 -6.745253480000000523e-02 5.410000000000000000e+02
4.500106850000000214e-01 -7.352307780000000292e-02 5.420000000000000000e+02
4.216594435000000085e-01 -7.959362080000000061e-02 5.430000000000000000e+02
4.049838244000000254e-01 -7.730815890000000690e-02 5.440000000000000000e+02
3.883082052999999867e-01 -7.502269709999999370e-02 5.450000000000000000e+02
3.716325862000000035e-01 -7.273723529999999438e-02 5.460000000000000000e+02
3.549569671000000204e-01 -7.045177349999999505e-02 5.470000000000000000e+02
3.382813480999999900e-01 -6.816631160000000134e-02 5.480000000000000000e+02
3.216057290000000068e-01 -6.588084980000000201e-02 5.490000000000000000e+02
3.049301099000000237e-01 -6.359538800000000269e-02 5.500000000000000000e+02
2.882544907999999850e-01 -6.130992620000000337e-02 5.510000000000000000e+02
2.685308495000000018e-01 -5.839255659999999931e-02 5.520000000000000000e+02
2.488072081999999907e-01 -5.547518709999999659e-02 5.530000000000000000e+02
2.290835667999999992e-01 -5.255781760000000080e-02 5.540000000000000000e+02
2.093599254999999881e-01 -4.964044809999999808e-02 5.550000000000000000e+02
1.896362842000000049e-01 -4.672307850000000096e-02 5.560000000000000000e+02
1.699126428999999938e-01 -4.380570899999999823e-02 5.570000000000000000e+02
1.501890016000000105e-01 -4.088833950000000245e-02 5.580000000000000000e+02
1.304653602999999995e-01 -3.797096999999999972e-02 5.590000000000000000e+02
1.387213468000000061e-01 -3.971422659999999938e-02 5.600000000000000000e+02
1.469773333999999931e-01 -4.145748330000000037e-02 5.610000000000000000e+02
1.552333198999999997e-01 -4.320073990000000003e-02 5.620000000000000000e+02
1.634893064999999868e-01 -4.494399660000000102e-02 5.630000000000000000e+02
1.717452929999999933e-01 -4.668725320000000067e-02 5.640000000000000000e+02
1.800012796000000082e-01 -4.843050990000000167e-02 5.650000000000000000e+02
1.882572660999999870e-01 -5.017376660000000266e-02 5.660000000000000000e+02
1.965132527000000018e-01 -5.191702320000000231e-02 5.670000000000000000e+02
1.863968192000000079e-01 -4.288982460000000108e-02 5.680000000000000000e+02
1.762803856999999863e-01 -3.386262599999999984e-02 5.690000000000000000e+02
1.661639523000000007e-01 -2.483542739999999860e-02 5.700000000000000000e+02
1.560475188000000069e-01 -1.580822880000000083e-02 5.710000000000000000e+02
1.459310853999999935e-01 -6.781030199999999591e-03 5.720000000000000000e+02
1.358146518999999997e-01 2.246168399999999912e-03 5.730000000000000000e+02
1.256982184999999863e-01 1.127336710000000075e-02 5.740000000000000000e+02
1.155817850000000063e-01 2.030056569999999852e-02 5.750000000000000000e+02
1.071002855000000031e-01 2.110771339999999857e-02 5.760000000000000000e+02
9.861878590000000555e-02 2.191486100000000076e-02 5.770000000000000000e+02
9.013728640000000236e-02 2.272200870000000081e-02 5.780000000000000000e+02
8.165578689999999917e-02 2.352915640000000086e-02 5.790000000000000000e+02
7.317428730000000159e-02 2.433630410000000091e-02 5.800000000000000000e+02
6.469278779999999840e-02 2.514345180000000096e-02 5.810000000000000000e+02
5.621128830000000215e-02 2.595059950000000101e-02 5.820000000000000000e+02
4.772978879999999896e-02 2.675774720000000106e-02 5.830000000000000000e+02
4.100087909999999836e-02 2.647485789999999908e-02 5.840000000000000000e+02
3.427196939999999775e-02 2.619196860000000057e-02 5.850000000000000000e+02
2.754305979999999848e-02 2.590907929999999859e-02 5.860000000000000000e+02
2.081415010000000135e-02 2.562619000000000008e-02 5.870000000000000000e+02
1.408524050000000034e-02 2.534330079999999943e-02 5.880000000000000000e+02
7.356330799999999739e-03 2.506041150000000092e-02 5.890000000000000000e+02
6.274212000000000365e-04 2.477752219999999894e-02 5.900000000000000000e+02
-6.101488500000000134e-03 2.449463290000000043e-02 5.910000000000000000e+02
-6.770017799999999975e-03 2.314655310000000160e-02 5.920000000000000000e+02
-7.438547000000000214e-03 2.179847340000000064e-02 5.930000000000000000e+02
-8.107076300000000055e-03 2.045039359999999834e-02 5.940000000000000000e+02
-8.775605599999999895e-03 1.910231379999999951e-02 5.950000000000000000e+02
-9.444134899999999735e-03 1.775423409999999855e-02 5.960000000000000000e+02
-1.011266409999999998e-02 1.640615429999999972e-02 5.970000000000000000e+02
-1.078119339999999982e-02 1.505807449999999915e-02 5.980000000000000000e+02
-1.144972269999999966e-02 1.370999470000000033e-02 5.990000000000000000e+02
-1.144972269999999966e-02 1.370999470000000033e-02 6.000000000000000000e+02
-1.144972269999999966e-02 1.370999470000000033e-02 6.010000000000000000e+02
-1.144972269999999966e-02 1.370999470000000033e-02 6.020000000000000000e+02
-1.144972269999999966e-02 1.370999470000000033e-02 6.030000000000000000e+02
-1.144972269999999966e-02 1.370999470000000033e-02 6.040000000000000000e+02
-1.144972269999999966e-02 1.370999470000000033e-02 6.050000000000000000e+02
-1.144972269999999966e-02 1.370999470000000033e-02 6.060000000000000000e+02
-1.144972269999999966e-02 1.370999470000000033e-02 6.070000000000000000e+02
-1.471556010000000039e-02 1.357494629999999973e-02 6.080000000000000000e+02
-1.798139740000000153e-02 1.343989779999999953e-02 6.090000000000000000e+02
-2.124723480000000053e-02 1.330484940000000067e-02 6.100000000000000000e+02
-2.451307210000000167e-02 1.316980090000000048e-02 6.110000000000000000e+02
-2.777890950000000067e-02 1.303475249999999988e-02 6.120000000000000000e+02
-3.104474689999999967e-02 1.289970399999999968e-02 6.130000000000000000e+02
-3.431058420000000081e-02 1.276465560000000082e-02 6.140000000000000000e+02
-3.757642159999999981e-02 1.262960710000000063e-02 6.150000000000000000e+02
-3.301404959999999777e-02 1.118560820000000060e-02 6.160000000000000000e+02
-2.845167759999999921e-02 9.741609400000000168e-03 6.170000000000000000e+02
-2.388930569999999851e-02 8.297610599999999739e-03 6.180000000000000000e+02
-1.932693369999999994e-02 6.853611699999999710e-03 6.190000000000000000e+02
-1.476456169999999964e-02 5.409612900000000148e-03 6.200000000000000000e+02
-1.020218980000000067e-02 3.965614000000000118e-03 6.210000000000000000e+02
-5.639817800000000367e-03 2.521615200000000123e-03 6.220000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.230000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.240000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.250000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.260000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.270000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.280000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.290000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.300000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.310000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.320000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.330000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.340000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.350000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.360000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.370000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.380000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.390000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.400000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.410000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.420000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.430000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.440000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.450000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.460000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.470000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.480000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.490000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.500000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.510000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.520000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.530000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.540000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.550000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.560000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.570000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.580000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.590000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.600000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.610000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.620000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.630000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.640000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.650000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.660000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.670000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.680000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.690000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.700000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.710000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.720000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.730000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.740000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.750000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.760000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.770000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.780000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.790000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.800000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.810000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.820000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.830000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.840000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.850000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.860000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.870000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.880000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.890000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.900000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.910000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.920000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.930000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.940000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.950000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.960000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.970000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.980000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 6.990000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.000000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.010000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.020000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.030000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.040000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.050000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.060000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.070000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.080000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.090000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.100000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.110000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.120000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.130000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.140000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.150000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.160000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.170000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.180000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.190000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.200000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.210000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.220000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.230000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.240000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.250000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.260000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.270000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.280000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.290000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.300000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.310000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.320000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.330000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.340000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.350000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.360000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.370000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.380000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.390000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.400000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.410000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.420000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.430000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.440000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.450000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.460000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.470000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.480000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.490000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.500000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.510000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.520000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.530000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.540000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.550000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.560000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.570000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.580000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.590000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.600000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.610000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.620000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.630000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.640000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.650000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.660000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.670000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.680000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.690000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.700000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.710000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.720000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.730000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.740000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.750000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.760000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.770000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.780000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.790000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.800000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.810000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.820000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 7.830000000000000000e+02
-2.373980500000000098e-03 2.656663599999999851e-03 7.840000000000000000e+02
-3.670515100000000096e-03 4.235710900000000043e-03 7.850000000000000000e+02
-4.967049700000000095e-03 5.814758199999999801e-03 7.860000000000000000e+02
-6.263584299999999661e-03 7.393805500000000426e-03 7.870000000000000000e+02
-7.560118900000000093e-03 8.972852800000000184e-03 7.880000000000000000e+02
-8.856653500000000526e-03 1.055190010000000081e-02 7.890000000000000000e+02
-1.015318810000000009e-02 1.213094739999999970e-02 7.900000000000000000e+02
-1.144972269999999966e-02 1.370999470000000033e-02 7.910000000000000000e+02
-1.471556010000000039e-02 1.357494629999999973e-02 7.920000000000000000e+02
-1.798139740000000153e-02 1.343989779999999953e-02 7.930000000000000000e+02
-2.124723480000000053e-02 1.330484940000000067e-02 7.940000000000000000e+02
-2.451307210000000167e-02 1.316980090000000048e-02 7.950000000000000000e+02
-2.777890950000000067e-02 1.303475249999999988e-02 7.960000000000000000e+02
-3.104474689999999967e-02 1.289970399999999968e-02 7.970000000000000000e+02
-3.431058420000000081e-02 1.276465560000000082e-02 7.980000000000000000e+02
-3.757642159999999981e-02 1.262960710000000063e-02 7.990000000000000000e+02
-5.048706969999999794e-02 2.394730659999999914e-02 8.000000000000000000e+02
-6.339771780000000301e-02 3.526500610000000285e-02 8.010000000000000000e+02
-7.630836589999999420e-02 4.658270560000000310e-02 8.020000000000000000e+02
-8.921901399999999926e-02 5.790040510000000334e-02 8.030000000000000000e+02
-1.021296621000000043e-01 6.921810470000000493e-02 8.040000000000000000e+02
-1.150403101999999955e-01 8.053580420000000517e-02 8.050000000000000000e+02
-1.279509583000000006e-01 9.185350370000000542e-02 8.060000000000000000e+02
-1.408616064000000057e-01 1.031712032000000057e-01 8.070000000000000000e+02
-1.411613720000000072e-01 9.955347370000000584e-02 8.080000000000000000e+02
-1.414611376000000087e-01 9.593574420000000602e-02 8.090000000000000000e+02
-1.417609032000000102e-01 9.231801459999999793e-02 8.100000000000000000e+02
-1.420606688000000117e-01 8.870028509999999811e-02 8.110000000000000000e+02
-1.423604344999999938e-01 8.508255559999999829e-02 8.120000000000000000e+02
-1.426602000999999953e-01 8.146482609999999847e-02 8.130000000000000000e+02
-1.429599656999999968e-01 7.784709650000000425e-02 8.140000000000000000e+02
-1.432597312999999983e-01 7.422936700000000443e-02 8.150000000000000000e+02
-1.459059323999999935e-01 7.315286449999999774e-02 8.160000000000000000e+02
-1.485521334999999887e-01 7.207636189999999665e-02 8.170000000000000000e+02
-1.511983346000000117e-01 7.099985940000000384e-02 8.180000000000000000e+02
-1.538445357000000069e-01 6.992335680000000275e-02 8.190000000000000000e+02
-1.564907368000000021e-01 6.884685429999999606e-02 8.200000000000000000e+02
-1.591369378999999973e-01 6.777035180000000325e-02 8.210000000000000000e+02
-1.617831389999999925e-01 6.669384920000000216e-02 8.220000000000000000e+02
-1.644293400999999877e-01 6.561734669999999547e-02 8.230000000000000000e+02
-1.565325616999999891e-01 6.383441630000000200e-02 8.240000000000000000e+02
-1.486357832999999906e-01 6.205148590000000158e-02 8.250000000000000000e+02
-1.407390048999999921e-01 6.026855539999999983e-02 8.260000000000000000e+02
-1.328422264999999935e-01 5.848562499999999942e-02 8.270000000000000000e+02
-1.249454480000000006e-01 5.670269459999999900e-02 8.280000000000000000e+02
-1.170486696000000021e-01 5.491976419999999859e-02 8.290000000000000000e+02
-1.091518912000000036e-01 5.313683379999999817e-02 8.300000000000000000e+02
-1.012551128000000050e-01 5.135390339999999776e-02 8.310000000000000000e+02
-9.821423869999999778e-02 4.533628270000000099e-02 8.320000000000000000e+02
-9.517336460000000442e-02 3.931866209999999862e-02 8.330000000000000000e+02
-9.213249060000000545e-02 3.330104140000000185e-02 8.340000000000000000e+02
-8.909161649999999821e-02 2.728342079999999947e-02 8.350000000000000000e+02
-8.605074240000000485e-02 2.126580009999999923e-02 8.360000000000000000e+02
-8.300986840000000588e-02 1.524817950000000033e-02 8.370000000000000000e+02
-7.996899429999999864e-02 9.230558800000000091e-03 8.380000000000000000e+02
-7.692812020000000528e-02 3.212938199999999887e-03 8.390000000000000000e+02
-7.048669489999999371e-02 3.729972199999999870e-03 8.400000000000000000e+02
-6.404526950000000163e-02 4.247006299999999887e-03 8.410000000000000000e+02
-5.760384410000000260e-02 4.764040300000000304e-03 8.420000000000000000e+02
-5.116241869999999664e-02 5.281074400000000321e-03 8.430000000000000000e+02
-4.472099339999999895e-02 5.798108500000000338e-03 8.440000000000000000e+02
-3.827956799999999993e-02 6.315142499999999888e-03 8.450000000000000000e+02
-3.183814260000000090e-02 6.832176599999999905e-03 8.460000000000000000e+02
-2.539671719999999841e-02 7.349210600000000322e-03 8.470000000000000000e+02
-2.235680829999999938e-02 6.565261400000000323e-03 8.480000000000000000e+02
-1.931689940000000036e-02 5.781312099999999857e-03 8.490000000000000000e+02
-1.627699050000000133e-02 4.997362800000000257e-03 8.500000000000000000e+02
-1.323708149999999924e-02 4.213413499999999791e-03 8.510000000000000000e+02
-1.019717260000000021e-02 3.429464200000000192e-03 8.520000000000000000e+02
-7.157263700000000319e-03 2.645514900000000159e-03 8.530000000000000000e+02
-4.117354800000000425e-03 1.861565599999999909e-03 8.540000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.550000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.560000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.570000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.580000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.590000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.600000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.610000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.620000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.630000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.640000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.650000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.660000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.670000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.680000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.690000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.700000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.710000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.720000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.730000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.740000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.750000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.760000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.770000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.780000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.790000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.800000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.810000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.820000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.830000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.840000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.850000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.860000000000000000e+02
-1.077445800000000065e-03 1.077616300000000093e-03 8.870000000000000000e+02
-5.639817800000000367e-03 2.521615200000000123e-03 8.880000000000000000e+02
-1.020218980000000067e-02 3.965614000000000118e-03 8.890000000000000000e+02
-1.476456169999999964e-02 5.409612900000000148e-03 8.900000000000000000e+02
-1.932693369999999994e-02 6.853611699999999710e-03 8.910000000000000000e+02
-2.388930569999999851e-02 8.297610599999999739e-03 8.920000000000000000e+02
-2.845167759999999921e-02 9.741609400000000168e-03 8.930000000000000000e+02
-3.301404959999999777e-02 1.118560820000000060e-02 8.940000000000000000e+02
-3.757642159999999981e-02 1.262960710000000063e-02 8.950000000000000000e+02
-4.228873860000000040e-02 1.914283680000000015e-02 8.960000000000000000e+02
-4.700105560000000099e-02 2.565606650000000141e-02 8.970000000000000000e+02
-5.171337260000000158e-02 3.216929610000000134e-02 8.980000000000000000e+02
-5.642568969999999656e-02 3.868252579999999913e-02 8.990000000000000000e+02
-6.113800669999999715e-02 4.519575549999999692e-02 9.000000000000000000e+02
-6.585032370000000468e-02 5.170898520000000165e-02 9.010000000000000000e+02
-7.056264069999999833e-02 5.822221479999999810e-02 9.020000000000000000e+02
-7.527495770000000586e-02 6.473544450000000283e-02 9.030000000000000000e+02
-9.278049700000000344e-02 7.735286589999999796e-02 9.040000000000000000e+02
-1.102860363999999954e-01 8.997028740000000135e-02 9.050000000000000000e+02
-1.277915756999999930e-01 1.025877087999999965e-01 9.060000000000000000e+02
-1.452971150000000045e-01 1.152051302000000055e-01 9.070000000000000000e+02
-1.628026542999999882e-01 1.278225516000000006e-01 9.080000000000000000e+02
-1.803081935999999996e-01 1.404399729999999957e-01 9.090000000000000000e+02
-1.978137329000000111e-01 1.530573943999999909e-01 9.100000000000000000e+02
-2.153192721999999948e-01 1.656748158000000137e-01 9.110000000000000000e+02
-2.252334789000000059e-01 1.702264279000000047e-01 9.120000000000000000e+02
-2.351476855000000088e-01 1.747780398999999873e-01 9.130000000000000000e+02
-2.450618921000000117e-01 1.793296518999999978e-01 9.140000000000000000e+02
-2.549760986999999868e-01 1.838812639000000082e-01 9.150000000000000000e+02
-2.648903054000000257e-01 1.884328758999999909e-01 9.160000000000000000e+02
-2.748045120000000008e-01 1.929844880000000096e-01 9.170000000000000000e+02
-2.847187185999999759e-01 1.975360999999999922e-01 9.180000000000000000e+02
-2.946329252000000065e-01 2.020877120000000027e-01 9.190000000000000000e+02
-3.083703890999999753e-01 2.198840102000000074e-01 9.200000000000000000e+02
-3.221078529999999995e-01 2.376803084000000121e-01 9.210000000000000000e+02
-3.358453169000000238e-01 2.554766064999999808e-01 9.220000000000000000e+02
-3.495827807999999925e-01 2.732729046999999856e-01 9.230000000000000000e+02
-3.633202448000000251e-01 2.910692028999999903e-01 9.240000000000000000e+02
-3.770577086999999938e-01 3.088655010999999950e-01 9.250000000000000000e+02
-3.907951726000000181e-01 3.266617992999999998e-01 9.260000000000000000e+02
-4.045326364999999869e-01 3.444580973999999962e-01 9.270000000000000000e+02
-4.381292123000000149e-01 3.723481920000000223e-01 9.280000000000000000e+02
-4.717257880999999875e-01 4.002382865999999928e-01 9.290000000000000000e+02
-5.053223638999999601e-01 4.281283811000000106e-01 9.300000000000000000e+02
-5.389189397000000437e-01 4.560184756999999811e-01 9.310000000000000000e+02
-5.725155156000000245e-01 4.839085703000000072e-01 9.320000000000000000e+02
-6.061120913999999971e-01 5.117986648000000249e-01 9.330000000000000000e+02
-6.397086671999999696e-01 5.396887594000000510e-01 9.340000000000000000e+02
-6.733052430000000532e-01 5.675788539999999660e-01 9.350000000000000000e+02
-7.028557678000000308e-01 5.708074504000000271e-01 9.360000000000000000e+02
-7.324062925000000002e-01 5.740360467999999772e-01 9.370000000000000000e+02
-7.619568172999999778e-01 5.772646432000000383e-01 9.380000000000000000e+02
-7.915073419999999471e-01 5.804932395999999883e-01 9.390000000000000000e+02
-8.210578668000000357e-01 5.837218360000000494e-01 9.400000000000000000e+02
-8.506083915000000051e-01 5.869504323999999995e-01 9.410000000000000000e+02
-8.801589161999999744e-01 5.901790287999999496e-01 9.420000000000000000e+02
-9.097094409999999520e-01 5.934076252000000107e-01 9.430000000000000000e+02
-9.217879893999999519e-01 5.955760940000000003e-01 9.440000000000000000e+02
-9.338665378999999600e-01 5.977445627999999900e-01 9.450000000000000000e+02
-9.459450862999999599e-01 5.999130316999999879e-01 9.460000000000000000e+02
-9.580236347999999680e-01 6.020815004999999775e-01 9.470000000000000000e+02
-9.701021831999999678e-01 6.042499692999999672e-01 9.480000000000000000e+02
-9.821807315999999677e-01 6.064184380999999568e-01 9.490000000000000000e+02
-9.942592800999999758e-01 6.085869068999999465e-01 9.500000000000000000e+02
-1.006337828499999976e+00 6.107553758000000554e-01 9.510000000000000000e+02
-9.807453429000000389e-01 6.020550117999999840e-01 9.520000000000000000e+02
-9.551528571999999828e-01 5.933546479000000318e-01 9.530000000000000000e+02
-9.295603716000000460e-01 5.846542839999999686e-01 9.540000000000000000e+02
-9.039678859999999982e-01 5.759539201000000164e-01 9.550000000000000000e+02
-8.783754003000000532e-01 5.672535560999999449e-01 9.560000000000000000e+02
-8.527829147000000054e-01 5.585531921999999927e-01 9.570000000000000000e+02
-8.271904290999999576e-01 5.498528283000000405e-01 9.580000000000000000e+02
-8.015979434000000126e-01 5.411524643999999773e-01 9.590000000000000000e+02
-7.863563597999999599e-01 5.261469331000000471e-01 9.600000000000000000e+02
-7.711147763000000266e-01 5.111414019000000142e-01 9.610000000000000000e+02
-7.558731926999999740e-01 4.961358706999999812e-01 9.620000000000000000e+02
-7.406316091000000323e-01 4.811303393999999956e-01 9.630000000000000000e+02
-7.253900254999999797e-01 4.661248082000000181e-01 9.640000000000000000e+02
-7.101484419000000381e-01 4.511192769999999852e-01 9.650000000000000000e+02
-6.949068582999999855e-01 4.361137456999999995e-01 9.660000000000000000e+02
-6.796652748000000521e-01 4.211082145000000221e-01 9.670000000000000000e+02
-6.677607412999999603e-01 4.116763860000000053e-01 9.680000000000000000e+02
-6.558562078999999878e-01 4.022445575999999967e-01 9.690000000000000000e+02
-6.439516745000000153e-01 3.928127290999999799e-01 9.700000000000000000e+02
-6.320471411000000428e-01 3.833809007000000268e-01 9.710000000000000000e+02
-6.201426075999999510e-01 3.739490722000000100e-01 9.720000000000000000e+02
-6.082380741999999785e-01 3.645172438000000015e-01 9.730000000000000000e+02
-5.963335408000000060e-01 3.550854152999999847e-01 9.740000000000000000e+02
-5.844290074000000335e-01 3.456535868999999761e-01 9.750000000000000000e+02
-5.942770262000000026e-01 3.385888830000000072e-01 9.760000000000000000e+02
-6.041250449999999717e-01 3.315241791999999910e-01 9.770000000000000000e+02
-6.139730638999999490e-01 3.244594753000000220e-01 9.780000000000000000e+02
-6.238210827000000291e-01 3.173947715000000058e-01 9.790000000000000000e+02
-6.336691016000000065e-01 3.103300675999999814e-01 9.800000000000000000e+02
-6.435171203999999756e-01 3.032653638000000207e-01 9.810000000000000000e+02
-6.533651392999999530e-01 2.962006600000000045e-01 9.820000000000000000e+02
-6.632131581000000331e-01 2.891359560999999800e-01 9.830000000000000000e+02
-6.253335824000000320e-01 2.678461368000000231e-01 9.840000000000000000e+02
-5.874540067000000310e-01 2.465563174000000024e-01 9.850000000000000000e+02
-5.495744310000000299e-01 2.252664980999999900e-01 9.860000000000000000e+02
-5.116948553000000288e-01 2.039766786999999970e-01 9.870000000000000000e+02
-4.738152796000000277e-01 1.826868594000000123e-01 9.880000000000000000e+02
-4.359357039000000267e-01 1.613970400999999999e-01 9.890000000000000000e+02
-3.980561282000000256e-01 1.401072207000000069e-01 9.900000000000000000e+02
-3.601765525000000245e-01 1.188174013999999945e-01 9.910000000000000000e+02
-3.630228301999999796e-01 1.209762369000000060e-01 9.920000000000000000e+02
-3.658691079999999984e-01 1.231350724999999979e-01 9.930000000000000000e+02
-3.687153857000000090e-01 1.252939080999999899e-01 9.940000000000000000e+02
-3.715616634999999723e-01 1.274527436000000014e-01 9.950000000000000000e+02
-3.744079411999999829e-01 1.296115791999999933e-01 9.960000000000000000e+02
-3.772542190000000017e-01 1.317704148000000131e-01 9.970000000000000000e+02
-3.801004967000000123e-01 1.339292502999999968e-01 9.980000000000000000e+02
-3.829467744000000229e-01 1.360880858999999887e-01 9.990000000000000000e+02
-3.865051923000000222e-01 1.362714470999999983e-01 1.000000000000000000e+03
-3.900636101000000133e-01 1.364548083000000078e-01 1.001000000000000000e+03
-3.936220280000000127e-01 1.366381694999999896e-01 1.002000000000000000e+03
-3.971804458000000038e-01 1.368215306999999992e-01 1.003000000000000000e+03
-4.007388637000000031e-01 1.370048919999999892e-01 1.004000000000000000e+03
-4.042972814999999942e-01 1.371882531999999988e-01 1.005000000000000000e+03
-4.078556993999999936e-01 1.373716144000000083e-01 1.006000000000000000e+03
-4.114141171999999846e-01 1.375549755999999901e-01 1.007000000000000000e+03
-3.961902737999999924e-01 1.296709198000000063e-01 1.008000000000000000e+03
-3.809664302999999919e-01 1.217868639999999947e-01 1.009000000000000000e+03
-3.657425868999999996e-01 1.139028081999999970e-01 1.010000000000000000e+03
-3.505187435000000074e-01 1.060187524999999936e-01 1.011000000000000000e+03
-3.352949000000000068e-01 9.813469669999999589e-02 1.012000000000000000e+03
-3.200710566000000146e-01 9.025064089999999817e-02 1.013000000000000000e+03
-3.048472132000000223e-01 8.236658510000000044e-02 1.014000000000000000e+03
-2.896233697000000218e-01 7.448252930000000271e-02 1.015000000000000000e+03
-2.662001190000000128e-01 6.905691190000000368e-02 1.016000000000000000e+03
-2.427768683000000038e-01 6.363129459999999904e-02 1.017000000000000000e+03
-2.193536175999999949e-01 5.820567720000000000e-02 1.018000000000000000e+03
-1.959303669000000137e-01 5.278005980000000097e-02 1.019000000000000000e+03
-1.725071162000000047e-01 4.735444250000000327e-02 1.020000000000000000e+03
-1.490838653999999874e-01 4.192882509999999729e-02 1.021000000000000000e+03
-1.256606147000000062e-01 3.650320769999999826e-02 1.022000000000000000e+03
-1.022373639999999972e-01 3.107759040000000056e-02 1.023000000000000000e+03

